On the Achievable Rate of IRS-Assisted Multigroup Multicast Systems

Intelligent reflecting surfaces (IRSs) have shown huge advantages in many potential use cases and thus have been considered a promising candidate for next-generation wireless systems. In this paper, we consider an IRS-assisted multigroup multicast (IRS-MGMC) system in a multiple-input single-output (MISO) scenario, for which the related existing literature is rather limited. In particular, we aim to jointly design the transmit beamformers and IRS phase shifts to maximize the sum rate of the system under consideration. In order to obtain a numerically efficient solution to the formulated non-convex optimization problem, we propose an alternating projected gradient (APG) method where each iteration admits a closed-form and is shown to be superior to a known solution that is derived from the majorization-minimization (MM) method in terms of both achievable sum rate and required complexity, i.e., run time. In particular, we show that the complexity of the proposed APG method grows linearly with the number of IRS tiles, while that of the known solution in comparison grows with the third power of the number of IRS tiles. The numerical results reported in this paper extend our understanding on the achievable rates of large-scale IRS-assisted multigroup multicast systems.

==> RateVsM.csv <==
M,MM1,MM2,PG1,PG2,,,
25,8.5641,12.2726,9.3047,13.5272,,0.086477271,0.102227727
100,9.7692,12.9916,11.9978,15.5046,,0.228125128,0.19343268
225,10.2902,13.3325,14.125,17.0911,,0.372665254,0.28191262
400,10.4954,13.5324,15.8529,18.3318,,0.510461726,0.354659927


==> RateVsPt.csv <==
Pt,MM1,MM2,PG1,PG2,,,
10,1.6964,3.0923,1.9726,3.5834,,0.162815374,0.158813828
15,3.1472,5.4134,3.6364,6.1167,,0.155439756,0.129918351
20,5.2669,8.162,6.0343,9.0922,,0.145702406,0.113967165
25,7.8309,10.5235,8.8947,12.2689,,0.135846454,0.165857367
30,9.7692,12.9916,11.9978,15.5046,,0.228125128,0.19343268


==> convergence2.csv <==
iter,MM1,MM2,PG1,PG2,,iter2,MM11,MM22,PG11,PG22
1,0.756881108,2.01244357,0.573125896,1.922998962,,300,1.599572623,8.371465451,1.972274565,11.78367007
2,0.966781066,2.281536775,1.144730043,3.500632444,,600,1.650465105,8.968276346,1.972562956,11.97337605
3,1.094773327,2.61064321,1.376034967,4.189200333,,900,1.671927097,9.299982476,1.972562956,11.99231307
4,1.155014449,2.962003203,1.536482617,4.955454557,,1200,1.681990189,9.43226015,1.972562956,11.99780664
5,1.197653681,3.385253617,1.628905189,5.680617836,,1500,1.688204421,9.523590726,1.972562956,11.99780664
6,1.22618145,3.775019433,1.685222739,6.321657142,,1800,1.691603632,9.608779394,1.972562956,11.99780664
7,1.248620153,4.111084471,1.722918106,6.70852957,,,,,,
8,1.263962291,4.483298596,1.751235978,6.954375378,,,,,,
9,1.275988326,4.781697906,1.773673733,7.110141745,,,,,,
10,1.286824563,5.056824428,1.792175863,7.23988842,,,,,,
11,1.296067819,5.256967939,1.807443816,7.361936915,,,,,,
12,1.303174417,5.414901173,1.821426219,7.478882106,,,,,,
13,1.310645627,5.573784937,1.833636254,7.599823044,,,,,,
14,1.317058142,5.679308323,1.846067335,7.709349939,,,,,,
15,1.323353561,5.812573357,1.856109827,7.786074405,,,,,,
16,1.329240437,5.925496886,1.864406383,7.857540309,,,,,,
17,1.333941995,6.050514456,1.872396723,7.934651653,,,,,,
18,1.338215162,6.133161315,1.879031698,8.009346773,,,,,,
19,1.342439362,6.211918009,1.885263343,8.084196407,,,,,,
20,1.34765627,6.26838005,1.891089176,8.154995613,,,,,,
21,1.351737786,6.32870182,1.896134791,8.22136646,,,,,,
22,1.355558651,6.38352666,1.900578778,8.285329681,,,,,,
23,1.359052655,6.423124186,1.90469437,8.360330572,,,,,,
24,1.362453344,6.475051041,1.908666804,8.423710497,,,,,,
25,1.365879955,6.516446931,1.9126919,8.494404753,,,,,,
26,1.368960524,6.585157301,1.915377715,8.550815799,,,,,,
27,1.372220179,6.641500468,1.918890285,8.606598637,,,,,,
28,1.375421662,6.674807311,1.920679385,8.659097233,,,,,,
29,1.378749559,6.714745822,1.923247232,8.711779949,,,,,,
30,1.381686845,6.759446814,1.925286544,8.763026444,,,,,,
31,1.385052632,6.789887705,1.927377369,8.812677408,,,,,,
32,1.388111387,6.817635289,1.929292712,8.864686931,,,,,,
33,1.390857117,6.861227044,1.930966059,8.910388262,,,,,,
34,1.393643736,6.885029435,1.933056331,8.956394004,,,,,,
35,1.396242157,6.902893212,1.934620868,9.000135059,,,,,,
36,1.398776593,6.928734431,1.935921017,9.046985882,,,,,,
37,1.401239252,6.952309304,1.937724283,9.089508768,,,,,,
38,1.403550615,6.977816162,1.939070767,9.125588359,,,,,,
39,1.405952473,7.002309337,1.940239878,9.158119968,,,,,,
40,1.408406748,7.019566427,1.941521462,9.190103502,,,,,,
41,1.410851985,7.037305236,1.942328336,9.223383408,,,,,,
42,1.413198507,7.049585057,1.943623104,9.256338759,,,,,,
43,1.415903105,7.064270572,1.944270029,9.288769809,,,,,,
44,1.418034983,7.082549337,1.945301617,9.323477542,,,,,,
45,1.420215228,7.093790541,1.946189573,9.354132647,,,,,,
46,1.422284863,7.124207042,1.947224191,9.388737869,,,,,,
47,1.42426757,7.149786074,1.947605787,9.435997681,,,,,,
48,1.426689031,7.164734164,1.948757095,9.468780932,,,,,,
49,1.428758453,7.177643238,1.949346141,9.498690807,,,,,,
50,1.430564975,7.186171559,1.949978617,9.527598565,,,,,,
51,1.432688133,7.19501951,1.950596607,9.554594642,,,,,,
52,1.434758673,7.203159718,1.951126087,9.581148059,,,,,,
53,1.436605605,7.211468977,1.95169328,9.608727753,,,,,,
54,1.438424475,7.219604266,1.952338839,9.635313265,,,,,,
55,1.440300529,7.227656518,1.953056624,9.664548742,,,,,,
56,1.442842266,7.236183135,1.953336215,9.699561118,,,,,,
57,1.444633154,7.2458091,1.954179615,9.735652674,,,,,,
58,1.446407261,7.259503571,1.954674392,9.76594477,,,,,,
59,1.448540663,7.269065711,1.955275477,9.789472762,,,,,,
60,1.450430236,7.28165463,1.955615551,9.814579021,,,,,,
61,1.451915686,7.292000003,1.956039396,9.838104665,,,,,,
62,1.453330019,7.306793921,1.956529588,9.863893437,,,,,,
63,1.454801407,7.315339332,1.956805221,9.886189221,,,,,,
64,1.456131644,7.325584759,1.957389767,9.910592255,,,,,,
65,1.457547164,7.33781082,1.957431907,9.93274491,,,,,,
66,1.459297106,7.348008519,1.958121689,9.95692152,,,,,,
67,1.460710126,7.377343892,1.958172584,9.978460427,,,,,,
68,1.462123424,7.387404742,1.958662947,10.00078577,,,,,,
69,1.463784649,7.394619064,1.95882198,10.02253262,,,,,,
70,1.465175735,7.404794765,1.959233598,10.04449224,,,,,,
71,1.466656296,7.412762016,1.959518392,10.06452148,,,,,,
72,1.468076998,7.419774059,1.959773668,10.08491058,,,,,,
73,1.469348588,7.427888542,1.960080546,10.10672942,,,,,,
74,1.470599247,7.436782651,1.960434727,10.12726193,,,,,,
75,1.471870444,7.446330908,1.960703294,10.14645012,,,,,,
76,1.473104485,7.457862066,1.960959548,10.16447412,,,,,,
77,1.474610503,7.46757504,1.961281483,10.18264164,,,,,,
78,1.475859611,7.476302909,1.961558462,10.19968238,,,,,,
79,1.478016762,7.490094345,1.961781441,10.21562577,,,,,,
80,1.479357416,7.502241831,1.962149959,10.23137989,,,,,,
81,1.480574116,7.513360448,1.962175615,10.24684916,,,,,,
82,1.4817945,7.520225508,1.962535127,10.26403944,,,,,,
83,1.483072273,7.527304011,1.962754881,10.28220259,,,,,,
84,1.484170633,7.535988567,1.962957807,10.30163845,,,,,,
85,1.485220477,7.544655359,1.963272373,10.32172385,,,,,,
86,1.486291246,7.557677981,1.963426607,10.33973545,,,,,,
87,1.487432424,7.563207473,1.963615786,10.36002734,,,,,,
88,1.488462004,7.570075944,1.963827099,10.38013668,,,,,,
89,1.489473292,7.579040932,1.963900951,10.40015642,,,,,,
90,1.490462886,7.600975661,1.964214273,10.41903904,,,,,,
91,1.491444805,7.609256365,1.964377143,10.43628843,,,,,,
92,1.492443491,7.615839573,1.964610144,10.45341154,,,,,,
93,1.493413072,7.622388267,1.964700897,10.47291194,,,,,,
94,1.494637778,7.628474974,1.964928591,10.49818839,,,,,,
95,1.495683293,7.638966773,1.965086989,10.52760647,,,,,,
96,1.496593239,7.644504996,1.965304638,10.55084562,,,,,,
97,1.497607264,7.65044922,1.965513388,10.57741318,,,,,,
98,1.498546385,7.656409766,1.965565526,10.60314938,,,,,,
99,1.499555234,7.66150801,1.9657635,10.62561604,,,,,,
100,1.500434622,7.666106948,1.965887584,10.64251852,,,,,,
101,1.501420149,7.670995338,1.966074944,10.66401797,,,,,,
102,1.50225552,7.675289881,1.96620034,10.68106866,,,,,,
103,1.503139555,7.679865575,1.966304167,10.70072473,,,,,,
104,1.503967294,7.684314532,1.96646316,10.72645604,,,,,,
105,1.504892118,7.689522443,1.966524036,10.7517522,,,,,,
106,1.506226649,7.693395195,1.966697114,10.77222843,,,,,,
107,1.507302307,7.698005581,1.966888987,10.79296885,,,,,,
108,1.508141543,7.702342261,1.967026103,10.80976714,,,,,,
109,1.509035019,7.709649979,1.967141764,10.82324578,,,,,,
110,1.509868572,7.714856579,1.967297991,10.83446925,,,,,,
111,1.510706984,7.718745598,1.9673427,10.84653856,,,,,,
112,1.511478167,7.722594742,1.967453271,10.85910357,,,,,,
113,1.512315806,7.726643465,1.967583314,10.87114305,,,,,,
114,1.513098503,7.730887038,1.967752929,10.88386616,,,,,,
115,1.513952276,7.734872827,1.967727296,10.89903887,,,,,,
116,1.514803107,7.738767535,1.967948068,10.91422953,,,,,,
117,1.515553474,7.742660959,1.968013945,10.92874802,,,,,,
118,1.516291672,7.746484817,1.968156243,10.93978125,,,,,,
119,1.517052146,7.750265373,1.968195853,10.95020905,,,,,,
120,1.517798296,7.753897073,1.968294034,10.96000012,,,,,,
121,1.51852882,7.757532211,1.968385665,10.97035943,,,,,,
122,1.519308762,7.761501025,1.968462591,10.98007875,,,,,,
123,1.520045511,7.765354505,1.968560678,10.99059535,,,,,,
124,1.520749944,7.769164466,1.96868941,10.99900854,,,,,,
125,1.521460995,7.773457906,1.968700195,11.00966529,,,,,,
126,1.522161172,7.777249892,1.968822385,11.01772382,,,,,,
127,1.522883857,7.781162291,1.968935417,11.02708857,,,,,,
128,1.523572494,7.784800491,1.968963202,11.03575617,,,,,,
129,1.52457898,7.788634126,1.969116441,11.04490479,,,,,,
130,1.525282931,7.792162478,1.969097891,11.05280649,,,,,,
131,1.525957977,7.796064623,1.969239349,11.06220337,,,,,,
132,1.526902429,7.799931557,1.969284238,11.06959288,,,,,,
133,1.527712921,7.803568935,1.969342909,11.07895663,,,,,,
134,1.528396321,7.808059202,1.969488794,11.0876516,,,,,,
135,1.529083974,7.811838994,1.969481177,11.09737817,,,,,,
136,1.529764502,7.815759505,1.969581234,11.10466674,,,,,,
137,1.530472126,7.819482205,1.969626448,11.11217745,,,,,,
138,1.531140257,7.823050432,1.969801157,11.12005011,,,,,,
139,1.531762874,7.827125829,1.969751353,11.1277223,,,,,,
140,1.53239845,7.831591458,1.969837592,11.13497304,,,,,,
141,1.533038263,7.835691874,1.969867221,11.14245973,,,,,,
142,1.533654924,7.84148664,1.969942661,11.15017688,,,,,,
143,1.534266025,7.845162531,1.969954154,11.15724618,,,,,,
144,1.534878614,7.8495255,1.970002899,11.1650073,,,,,,
145,1.535468677,7.855302815,1.970125481,11.17232639,,,,,,
146,1.536059567,7.859503896,1.970087478,11.17959508,,,,,,
147,1.536638034,7.867497333,1.970231868,11.18640274,,,,,,
148,1.537237705,7.875421542,1.970165518,11.19376953,,,,,,
149,1.537836757,7.882754059,1.970312078,11.20023428,,,,,,
150,1.538472035,7.897193465,1.97023551,11.20717447,,,,,,
151,1.539050974,7.90381406,1.970394354,11.21421384,,,,,,
152,1.539613551,7.931679186,1.970323103,11.22106632,,,,,,
153,1.540170711,7.937866471,1.970426259,11.22830039,,,,,,
154,1.540765,7.942971735,1.970433357,11.23587011,,,,,,
155,1.541554832,7.947223035,1.970464623,11.24436392,,,,,,
156,1.542257406,7.951519622,1.970489754,11.25059549,,,,,,
157,1.542853395,7.954768941,1.970516202,11.25791231,,,,,,
158,1.543394409,7.958245154,1.970588867,11.26354158,,,,,,
159,1.543935279,7.961324957,1.970578046,11.27129654,,,,,,
160,1.544775372,7.964772094,1.970702952,11.27681104,,,,,,
161,1.545468008,7.96786769,1.970673185,11.28421995,,,,,,
162,1.545994018,7.971159582,1.970718666,11.28909793,,,,,,
163,1.546506378,7.975217941,1.970722182,11.29603387,,,,,,
164,1.547024864,7.981102261,1.970739857,11.30092621,,,,,,
165,1.547547827,7.984325463,1.970774893,11.30721336,,,,,,
166,1.548188187,7.987689757,1.970809334,11.31245878,,,,,,
167,1.54873536,7.990623045,1.970841532,11.31903304,,,,,,
168,1.54924015,7.993845026,1.970854477,11.32369041,,,,,,
169,1.549755651,7.996631117,1.970863145,11.32969822,,,,,,
170,1.55024941,8.001748493,1.970870044,11.33507085,,,,,,
171,1.550747496,8.004503132,1.970907801,11.3405997,,,,,,
172,1.5512469,8.009163386,1.970914275,11.34638069,,,,,,
173,1.55175996,8.0121454,1.970946316,11.35123404,,,,,,
174,1.552361875,8.01625772,1.970952992,11.35664006,,,,,,
175,1.552962455,8.019753965,1.971007688,11.36171128,,,,,,
176,1.553443107,8.023386106,1.970999915,11.36708313,,,,,,
177,1.553932797,8.027178429,1.971027684,11.37197898,,,,,,
178,1.554402692,8.030637273,1.971050827,11.37713812,,,,,,
179,1.554859921,8.033931347,1.971087095,11.38246114,,,,,,
180,1.555320731,8.038449897,1.971059423,11.38755936,,,,,,
181,1.555786377,8.043310529,1.971121284,11.39357877,,,,,,
182,1.556232046,8.047901238,1.971108154,11.39875347,,,,,,
183,1.556717345,8.051066725,1.971139186,11.40406604,,,,,,
184,1.557279339,8.055014699,1.97114849,11.4096131,,,,,,
185,1.557742781,8.069969514,1.971158048,11.41679463,,,,,,
186,1.558188924,8.080212027,1.97117493,11.42282354,,,,,,
187,1.558633722,8.089947323,1.97118755,11.42832623,,,,,,
188,1.559077297,8.096553241,1.9711988,11.43428358,,,,,,
189,1.559518022,8.102287416,1.971197079,11.44060167,,,,,,
190,1.559972377,8.105884706,1.971227497,11.44758459,,,,,,
191,1.560390411,8.108810027,1.97123299,11.45264503,,,,,,
192,1.560999897,8.11207134,1.971251419,11.45953112,,,,,,
193,1.561446244,8.114544177,1.971254154,11.46756697,,,,,,
194,1.561890728,8.117473429,1.971273048,11.47468064,,,,,,
195,1.562326709,8.119966877,1.971284763,11.48100287,,,,,,
196,1.56275285,8.12280089,1.971307004,11.4870115,,,,,,
197,1.563169402,8.125151684,1.97130562,11.49197995,,,,,,
198,1.563601925,8.12781064,1.971326606,11.49770938,,,,,,
199,1.564011675,8.130169306,1.97131957,11.50327926,,,,,,
200,1.564419201,8.132989974,1.971338298,11.50847431,,,,,,
201,1.564829537,8.135253204,1.971371112,11.51403447,,,,,,
202,1.565231781,8.137993629,1.971345514,11.51960267,,,,,,
203,1.56571586,8.140301451,1.971382552,11.52566585,,,,,,
204,1.566129141,8.142864546,1.971371448,11.53091806,,,,,,
205,1.566529003,8.145219055,1.971417197,11.53631325,,,,,,
206,1.56693979,8.147731975,1.97138575,11.54146047,,,,,,
207,1.567327888,8.150088413,1.97142979,11.54720471,,,,,,
208,1.567728608,8.152525226,1.971411657,11.55164577,,,,,,
209,1.568161585,8.154768363,1.971431443,11.55680938,,,,,,
210,1.56857028,8.157195217,1.971429049,11.56143358,,,,,,
211,1.568964483,8.159410826,1.971449484,11.56616042,,,,,,
212,1.569338918,8.161855705,1.971454304,11.56988164,,,,,,
213,1.569747406,8.164059304,1.97145516,11.57404688,,,,,,
214,1.570123431,8.166544571,1.971486742,11.57788729,,,,,,
215,1.570715002,8.168780091,1.971467669,11.58206705,,,,,,
216,1.571138774,8.171251243,1.971491251,11.58518054,,,,,,
217,1.571509502,8.173450859,1.971482903,11.58916585,,,,,,
218,1.571876555,8.175814398,1.971504202,11.59202057,,,,,,
219,1.572246023,8.178000737,1.971523935,11.59507603,,,,,,
220,1.572642914,8.180367495,1.97152071,11.5981782,,,,,,
221,1.573040813,8.182578982,1.971521443,11.60108358,,,,,,
222,1.573410441,8.184945722,1.971536577,11.60408442,,,,,,
223,1.57379089,8.187142889,1.971551512,11.60698399,,,,,,
224,1.57416437,8.189583811,1.971552868,11.61022379,,,,,,
225,1.574522314,8.191717494,1.971560937,11.61264982,,,,,,
226,1.574874613,8.193987365,1.971584554,11.61574878,,,,,,
227,1.575246561,8.196157984,1.971558465,11.6184058,,,,,,
228,1.575602152,8.198426316,1.971587399,11.62177705,,,,,,
229,1.575953522,8.200656459,1.971602241,11.62398809,,,,,,
230,1.576314347,8.202864017,1.971609484,11.62696686,,,,,,
231,1.576680866,8.205096574,1.971622155,11.62919051,,,,,,
232,1.577031061,8.207857667,1.971621345,11.63264292,,,,,,
233,1.577381076,8.210257826,1.971638419,11.63540744,,,,,,
234,1.577726416,8.213738315,1.971629403,11.6384405,,,,,,
235,1.57808809,8.217724461,1.971666364,11.64118432,,,,,,
236,1.578450895,8.220952189,1.971631223,11.6441455,,,,,,
237,1.578831759,8.226255518,1.971674152,11.64614457,,,,,,
238,1.579182332,8.229447448,1.971676227,11.64903916,,,,,,
239,1.57955359,8.232008083,1.971681641,11.65126354,,,,,,
240,1.579882819,8.235207641,1.97168587,11.65429186,,,,,,
241,1.580220079,8.237841634,1.97169871,11.65598755,,,,,,
242,1.580584348,8.241436099,1.971690611,11.65900384,,,,,,
243,1.580942597,8.24386631,1.971726485,11.66176315,,,,,,
244,1.581300268,8.246284771,1.971729152,11.66432649,,,,,,
245,1.581634111,8.248605915,1.971751901,11.66701153,,,,,,
246,1.581986654,8.250854777,1.971743392,11.66974892,,,,,,
247,1.5823187,8.253138582,1.971777594,11.67204217,,,,,,
248,1.582683148,8.255414686,1.971762028,11.6745009,,,,,,
249,1.583101157,8.257556123,1.971773928,11.67672828,,,,,,
250,1.583463709,8.259915716,1.971796544,11.67922487,,,,,,
251,1.58381063,8.26214403,1.97177837,11.68151513,,,,,,
252,1.584202455,8.264558499,1.971803945,11.68406661,,,,,,
253,1.584559916,8.266713273,1.971809834,11.68651399,,,,,,
254,1.584905092,8.26910052,1.971835011,11.68891683,,,,,,
255,1.585230237,8.27137302,1.971831798,11.69132677,,,,,,
256,1.585547614,8.27362248,1.971857679,11.69355294,,,,,,
257,1.585865036,8.275897281,1.971837604,11.69595266,,,,,,
258,1.586177774,8.278140414,1.971877692,11.69809567,,,,,,
259,1.586501023,8.280337648,1.971857418,11.70052937,,,,,,
260,1.586812284,8.282546057,1.971874371,11.70253738,,,,,,
261,1.587130569,8.284804258,1.971880127,11.70456775,,,,,,
262,1.587448478,8.28709223,1.971911344,11.70675265,,,,,,
263,1.587765137,8.289226877,1.971889571,11.70948909,,,,,,
264,1.588084448,8.291426828,1.971938949,11.71219314,,,,,,
265,1.588425755,8.29353681,1.971917794,11.7151356,,,,,,
266,1.588742234,8.295665218,1.97194357,11.71782988,,,,,,
267,1.589088317,8.297786375,1.971927517,11.72006158,,,,,,
268,1.58940144,8.299882322,1.971964352,11.72216748,,,,,,
269,1.589730125,8.301969297,1.971949119,11.72455563,,,,,,
270,1.590032276,8.304018906,1.971990679,11.72672899,,,,,,
271,1.590358182,8.306226349,1.971955963,11.72849263,,,,,,
272,1.590671051,8.308377013,1.972012127,11.73062085,,,,,,
273,1.590964332,8.31049665,1.971990096,11.73264556,,,,,,
274,1.591383902,8.312633217,1.972031889,11.73468781,,,,,,
275,1.591774303,8.314768171,1.972006926,11.73723935,,,,,,
276,1.592065062,8.316897263,1.972051193,11.73870837,,,,,,
277,1.592418978,8.319252807,1.972036725,11.74106047,,,,,,
278,1.592761626,8.321421564,1.972062905,11.74289325,,,,,,
279,1.593111758,8.323534069,1.972063279,11.74533644,,,,,,
280,1.593521669,8.325789559,1.97207868,11.74752166,,,,,,
281,1.593841037,8.327997374,1.972105372,11.74995736,,,,,,
282,1.594147416,8.330342832,1.972090439,11.75194667,,,,,,
283,1.59443883,8.332658806,1.972112885,11.75453426,,,,,,
284,1.594726391,8.334786077,1.972120434,11.756144,,,,,,
285,1.595009761,8.337374966,1.972134409,11.7580202,,,,,,
286,1.595293349,8.340068436,1.972138052,11.75971263,,,,,,
287,1.595611812,8.342383045,1.972158179,11.761481,,,,,,
288,1.595910615,8.344566333,1.972153324,11.7632048,,,,,,
289,1.59626568,8.347005581,1.972180731,11.76487206,,,,,,
290,1.596569818,8.349481736,1.972166159,11.76697046,,,,,,
291,1.596871977,8.351772087,1.972217538,11.7684629,,,,,,
292,1.597161917,8.353926964,1.972195568,11.77040753,,,,,,
293,1.597467397,8.35621532,1.972218587,11.77218823,,,,,,
294,1.597748247,8.358247458,1.972215271,11.77380757,,,,,,
295,1.598043366,8.360429232,1.972233893,11.77550639,,,,,,
296,1.598353066,8.362594322,1.972216414,11.77711905,,,,,,
297,1.598630095,8.365071823,1.972252165,11.77885608,,,,,,
298,1.598915348,8.367344526,1.972247368,11.78037903,,,,,,
299,1.599286236,8.369362597,1.972249904,11.78202902,,,,,,
300,1.599572623,8.371465451,1.972274565,11.78367007,,,,,,
301,1.599854592,8.373522497,1.972271463,11.78539643,,,,,,
302,1.60012382,8.375848249,1.972302723,11.78706233,,,,,,
303,1.600405649,8.377868493,1.972295336,11.78860025,,,,,,
304,1.60070372,8.380025401,1.972309416,11.78986569,,,,,,
305,1.600975464,8.382072954,1.972321896,11.79174811,,,,,,
306,1.601239017,8.384212232,1.972339552,11.79306694,,,,,,
307,1.601513923,8.386367571,1.972310569,11.79474554,,,,,,
308,1.601775297,8.388551039,1.972363288,11.79631416,,,,,,
309,1.602047392,8.390815162,1.97231538,11.79809808,,,,,,
310,1.602329256,8.392917411,1.972356594,11.7995952,,,,,,
311,1.602601416,8.39507208,1.972336014,11.80134508,,,,,,
312,1.602860823,8.397188091,1.972374285,11.80275834,,,,,,
313,1.603130505,8.399284004,1.972358099,11.8044143,,,,,,
314,1.603429715,8.401491397,1.972363263,11.8054295,,,,,,
315,1.603680708,8.403579258,1.972389008,11.80697613,,,,,,
316,1.603939712,8.405609075,1.972384336,11.80834159,,,,,,
317,1.604210866,8.407741675,1.972370994,11.80934765,,,,,,
318,1.604462276,8.409892977,1.972391966,11.81099911,,,,,,
319,1.604791502,8.412085861,1.972374028,11.81227547,,,,,,
320,1.605101464,8.414188648,1.972391358,11.81370358,,,,,,
321,1.605401986,8.416453677,1.972393711,11.8151369,,,,,,
322,1.605674735,8.418615599,1.972419517,11.81631484,,,,,,
323,1.605940224,8.420894305,1.972402719,11.81771427,,,,,,
324,1.606181277,8.423073899,1.972411314,11.8187045,,,,,,
325,1.606464871,8.425311254,1.972434045,11.82030153,,,,,,
326,1.606726287,8.427763102,1.972426038,11.82173005,,,,,,
327,1.607008003,8.430098082,1.972428619,11.82328014,,,,,,
328,1.607313219,8.432431279,1.972422546,11.82435965,,,,,,
329,1.607544067,8.434904354,1.972436241,11.82573492,,,,,,
330,1.607776673,8.437429385,1.97243826,11.82671668,,,,,,
331,1.608009053,8.439784275,1.972460101,11.82816151,,,,,,
332,1.608257775,8.442238701,1.972434535,11.82940324,,,,,,
333,1.608498622,8.444977424,1.972453015,11.83079713,,,,,,
334,1.608745,8.460552065,1.972445768,11.83164004,,,,,,
335,1.608995269,8.46613155,1.972464704,11.83307381,,,,,,
336,1.609234143,8.471317252,1.972460406,11.83414243,,,,,,
337,1.609467131,8.474869911,1.972450424,11.83558012,,,,,,
338,1.60970725,8.478322018,1.972466994,11.83694027,,,,,,
339,1.609937939,8.481816902,1.972453829,11.83841187,,,,,,
340,1.61016728,8.485447428,1.9724747,11.83954381,,,,,,
341,1.610409331,8.490206856,1.972463895,11.84098778,,,,,,
342,1.610643873,8.494191867,1.972485839,11.84205249,,,,,,
343,1.610866116,8.497435983,1.972465644,11.84379921,,,,,,
344,1.611138092,8.500047411,1.972487276,11.84446332,,,,,,
345,1.611404136,8.503862127,1.972469343,11.84590584,,,,,,
346,1.611644494,8.507077488,1.972487991,11.84675704,,,,,,
347,1.611866702,8.509821884,1.972482869,11.84828935,,,,,,
348,1.612094297,8.513455176,1.972482884,11.84928823,,,,,,
349,1.612352098,8.516478296,1.972482106,11.85056595,,,,,,
350,1.612696878,8.520285503,1.972499273,11.85155796,,,,,,
351,1.612991432,8.523852033,1.972493023,11.85249609,,,,,,
352,1.613210768,8.52748646,1.972489685,11.85372245,,,,,,
353,1.613455502,8.53108345,1.972498477,11.85481307,,,,,,
354,1.613708866,8.533727733,1.972497265,11.8561069,,,,,,
355,1.61394438,8.536327159,1.972503407,11.85712005,,,,,,
356,1.614213431,8.538638998,1.97249842,11.85841696,,,,,,
357,1.614513832,8.540490432,1.972501023,11.85946767,,,,,,
358,1.614718966,8.542278582,1.972502472,11.86046456,,,,,,
359,1.614920996,8.544126241,1.972510066,11.86180264,,,,,,
360,1.615131062,8.545928152,1.972504384,11.86268737,,,,,,
361,1.61534408,8.547811371,1.972510202,11.86404373,,,,,,
362,1.615537801,8.549689596,1.972504642,11.86480751,,,,,,
363,1.615761544,8.551535471,1.972511565,11.86610728,,,,,,
364,1.615952911,8.553371545,1.972511071,11.86672484,,,,,,
365,1.616150236,8.555269769,1.972516073,11.86831855,,,,,,
366,1.616357121,8.557048283,1.97251045,11.86887706,,,,,,
367,1.616575525,8.558876181,1.972518448,11.87011657,,,,,,
368,1.616788636,8.560614134,1.972511557,11.87117928,,,,,,
369,1.616990871,8.56238582,1.972523855,11.87254694,,,,,,
370,1.617203658,8.564324475,1.972515026,11.8733389,,,,,,
371,1.6174108,8.5662034,1.97251923,11.87499402,,,,,,
372,1.617631791,8.568351178,1.972519767,11.87545325,,,,,,
373,1.617825138,8.570115526,1.972521667,11.87691731,,,,,,
374,1.618017156,8.572065866,1.972525333,11.8775878,,,,,,
375,1.618259942,8.574357467,1.972526859,11.87877828,,,,,,
376,1.618457656,8.576416311,1.972530344,11.8796555,,,,,,
377,1.618672917,8.578341256,1.972524751,11.88078528,,,,,,
378,1.618853683,8.580477388,1.97253411,11.88163712,,,,,,
379,1.619073583,8.582319547,1.972522781,11.88258951,,,,,,
380,1.619354035,8.584310895,1.97252952,11.88350009,,,,,,
381,1.619536144,8.586644234,1.972524722,11.88439946,,,,,,
382,1.619754554,8.588840086,1.972531599,11.8853111,,,,,,
383,1.619928044,8.590920514,1.972529989,11.88614541,,,,,,
384,1.620125591,8.593168326,1.972534022,11.88729058,,,,,,
385,1.620308128,8.595181001,1.97252588,11.88801651,,,,,,
386,1.620545887,8.597247512,1.972536221,11.88907074,,,,,,
387,1.620782897,8.59945917,1.972531021,11.88980756,,,,,,
388,1.620958942,8.601558229,1.972538979,11.89076202,,,,,,
389,1.621142913,8.603641653,1.97253016,11.89163508,,,,,,
390,1.621321227,8.605703215,1.972535967,11.89234543,,,,,,
391,1.62151698,8.607867206,1.972530269,11.89350418,,,,,,
392,1.621702039,8.610460324,1.972539218,11.89397308,,,,,,
393,1.62188475,8.613057069,1.97253133,11.89506776,,,,,,
394,1.622064626,8.615145865,1.972540579,11.8957109,,,,,,
395,1.622231764,8.617507519,1.972532037,11.89676138,,,,,,
396,1.62240168,8.619524554,1.972542127,11.89752159,,,,,,
397,1.622585798,8.621721626,1.972534644,11.89856354,,,,,,
398,1.622789041,8.623676872,1.97254292,11.89924076,,,,,,
399,1.62298246,8.625755387,1.972534427,11.90015782,,,,,,
400,1.623172908,8.62775374,1.972542071,11.90069271,,,,,,
401,1.623365727,8.629793207,1.972534614,11.90180219,,,,,,
402,1.623542086,8.631801703,1.972542025,11.90228654,,,,,,
403,1.623714405,8.6338789,1.972537669,11.90329844,,,,,,
404,1.623900174,8.636936982,1.972547265,11.90381327,,,,,,
405,1.624067433,8.639529861,1.972541645,11.90495949,,,,,,
406,1.624235622,8.644014755,1.972542122,11.90522813,,,,,,
407,1.624398894,8.6468001,1.972542552,11.90645823,,,,,,
408,1.624562683,8.649339509,1.972545969,11.90691051,,,,,,
409,1.624724594,8.651408875,1.972542856,11.90779902,,,,,,
410,1.624902841,8.653768518,1.972546533,11.90826196,,,,,,
411,1.625087999,8.655911713,1.97254102,11.9090609,,,,,,
412,1.625254791,8.657717738,1.972549234,11.90942857,,,,,,
413,1.625449032,8.659515298,1.972545751,11.91043976,,,,,,
414,1.625603159,8.661256422,1.972548695,11.91084229,,,,,,
415,1.625761927,8.663064609,1.972542803,11.9117109,,,,,,
416,1.62591839,8.664704486,1.972549729,11.91231271,,,,,,
417,1.626138708,8.666504202,1.972542464,11.91315777,,,,,,
418,1.62631785,8.668199414,1.972547788,11.91384979,,,,,,
419,1.62647558,8.669959663,1.972550736,11.91453472,,,,,,
420,1.626642656,8.671638107,1.972547643,11.91517552,,,,,,
421,1.626809583,8.673442643,1.972550654,11.91591468,,,,,,
422,1.626967973,8.675312258,1.972543809,11.9164545,,,,,,
423,1.627128959,8.676959437,1.972551076,11.91725396,,,,,,
424,1.627283815,8.678540181,1.9725485,11.91781554,,,,,,
425,1.627434073,8.680136409,1.972550214,11.91862298,,,,,,
426,1.627595172,8.681916744,1.972557684,11.91902878,,,,,,
427,1.627747514,8.683535913,1.972547684,11.91975329,,,,,,
428,1.627933365,8.685046904,1.972551657,11.92035897,,,,,,
429,1.628082409,8.686875902,1.972551307,11.92096096,,,,,,
430,1.628233514,8.688625505,1.972553209,11.92156514,,,,,,
431,1.628405259,8.690289978,1.972550478,11.92241782,,,,,,
432,1.628577416,8.691928891,1.972554455,11.92298798,,,,,,
433,1.628726091,8.693569852,1.972557925,11.92356225,,,,,,
434,1.628889172,8.695132302,1.97255532,11.92415734,,,,,,
435,1.629059891,8.696682743,1.97255443,11.92481548,,,,,,
436,1.629214307,8.698081746,1.972559637,11.92545648,,,,,,
437,1.629363738,8.699719163,1.972549777,11.9260424,,,,,,
438,1.629509295,8.701199019,1.97255793,11.92667488,,,,,,
439,1.629655238,8.702848554,1.97255611,11.9272158,,,,,,
440,1.629807387,8.704425297,1.972558878,11.92766883,,,,,,
441,1.629979746,8.70628585,1.972555448,11.92835873,,,,,,
442,1.630120186,8.707793889,1.972556967,11.92878692,,,,,,
443,1.630265037,8.709373121,1.972557367,11.92953278,,,,,,
444,1.63051442,8.711037203,1.972559594,11.92991286,,,,,,
445,1.630707627,8.723677292,1.972561972,11.93079546,,,,,,
446,1.630869536,8.729611993,1.972558059,11.93136784,,,,,,
447,1.631024673,8.734244942,1.972557178,11.9318064,,,,,,
448,1.631159521,8.738259785,1.972560862,11.93229407,,,,,,
449,1.631300424,8.741867213,1.972558361,11.93297958,,,,,,
450,1.631443177,8.745900257,1.972560389,11.93338061,,,,,,
451,1.631586442,8.747485686,1.972560161,11.93399318,,,,,,
452,1.631732634,8.748892581,1.972561321,11.93444457,,,,,,
453,1.631891596,8.750781777,1.972555827,11.93502425,,,,,,
454,1.632024393,8.752189831,1.972561989,11.93543959,,,,,,
455,1.63216821,8.753872967,1.972559127,11.93601931,,,,,,
456,1.632324021,8.755291186,1.972562783,11.93657104,,,,,,
457,1.632456308,8.756851952,1.972558768,11.93697876,,,,,,
458,1.632648692,8.758193855,1.972562703,11.9376223,,,,,,
459,1.63279015,8.759668867,1.972561298,11.9381716,,,,,,
460,1.632926921,8.76104252,1.972562267,11.93862896,,,,,,
461,1.633069599,8.762523135,1.97256451,11.93907065,,,,,,
462,1.633200804,8.763957645,1.972559478,11.93960975,,,,,,
463,1.633335207,8.765377144,1.972561211,11.94007782,,,,,,
464,1.633470187,8.766601753,1.972561701,11.94069343,,,,,,
465,1.633605489,8.76816879,1.972564169,11.94113299,,,,,,
466,1.633752283,8.769623243,1.972561358,11.94154799,,,,,,
467,1.6339042,8.771072074,1.97256171,11.94217768,,,,,,
468,1.634047745,8.772702596,1.972562801,11.94248582,,,,,,
469,1.634195809,8.774132096,1.97256205,11.94303253,,,,,,
470,1.634338845,8.77542987,1.972564203,11.94351587,,,,,,
471,1.634475879,8.77690383,1.972561005,11.94388477,,,,,,
472,1.634604515,8.778099836,1.972563836,11.94441929,,,,,,
473,1.634745151,8.779512704,1.97256063,11.94491055,,,,,,
474,1.634878216,8.780966327,1.972563614,11.94526694,,,,,,
475,1.635015113,8.78235379,1.972561453,11.9459258,,,,,,
476,1.635149426,8.783585937,1.972562479,11.94629288,,,,,,
477,1.635283649,8.785047383,1.972561937,11.94682054,,,,,,
478,1.635443124,8.786433552,1.97256375,11.94707883,,,,,,
479,1.635572604,8.787851619,1.972562214,11.9475298,,,,,,
480,1.63570085,8.789162851,1.972564061,11.94819847,,,,,,
481,1.635832841,8.790548545,1.972560796,11.94851416,,,,,,
482,1.635966352,8.791796834,1.972562481,11.94900632,,,,,,
483,1.6360976,8.7931078,1.972561018,11.94942367,,,,,,
484,1.636229052,8.795031548,1.972564321,11.94984927,,,,,,
485,1.63635507,8.796504811,1.97256225,11.95035864,,,,,,
486,1.636489677,8.797822195,1.972565461,11.95058053,,,,,,
487,1.636658221,8.799281104,1.97256225,11.95112354,,,,,,
488,1.636777031,8.800683924,1.972561592,11.95153477,,,,,,
489,1.636910474,8.802031206,1.972562454,11.95198248,,,,,,
490,1.637078732,8.803246064,1.972564354,11.95243755,,,,,,
491,1.637248834,8.804626256,1.972563546,11.9529322,,,,,,
492,1.637375928,8.805952119,1.972562732,11.95324657,,,,,,
493,1.637503024,8.807322302,1.972564124,11.9538429,,,,,,
494,1.63764331,8.808603331,1.972563039,11.95405138,,,,,,
495,1.637766093,8.809974929,1.972564458,11.95455407,,,,,,
496,1.63789829,8.811285961,1.972563975,11.9549113,,,,,,
497,1.638020708,8.812618521,1.97256133,11.95548749,,,,,,
498,1.638149702,8.81386668,1.972565592,11.9556331,,,,,,
499,1.638272781,8.815081599,1.97256283,11.95625202,,,,,,
500,1.638396094,8.816780802,1.972564577,11.95649991,,,,,,
501,1.638521297,8.818080687,1.972563438,11.95696832,,,,,,
502,1.638653366,8.819317028,1.972562956,11.95739836,,,,,,
503,1.638803811,8.820786343,1.972562956,11.9576977,,,,,,
504,1.638958475,8.822161844,1.972562956,11.95803242,,,,,,
505,1.63909217,8.823472488,1.972562956,11.958222,,,,,,
506,1.639208825,8.824766915,1.972562956,11.95851142,,,,,,
507,1.639528447,8.826414822,1.972562956,11.95872874,,,,,,
508,1.639750166,8.827995799,1.972562956,11.9590892,,,,,,
509,1.63989622,8.83001964,1.972562956,11.95917469,,,,,,
510,1.640015161,8.83167455,1.972562956,11.9595987,,,,,,
511,1.640139528,8.833554847,1.972562956,11.95972865,,,,,,
512,1.640257484,8.8349466,1.972562956,11.96004603,,,,,,
513,1.640385204,8.836329439,1.972562956,11.96023801,,,,,,
514,1.640529932,8.837581608,1.972562956,11.96050495,,,,,,
515,1.64063191,8.838902449,1.972562956,11.96068366,,,,,,
516,1.640748422,8.840256403,1.972562956,11.96098723,,,,,,
517,1.640878846,8.841590144,1.972562956,11.96117495,,,,,,
518,1.641000633,8.843069195,1.972562956,11.96141992,,,,,,
519,1.64112161,8.844495644,1.972562956,11.9615806,,,,,,
520,1.64123953,8.845728239,1.972562956,11.96186432,,,,,,
521,1.641363949,8.847383298,1.972562956,11.96212383,,,,,,
522,1.641481148,8.848668393,1.972562956,11.96223857,,,,,,
523,1.641595922,8.850058303,1.972562956,11.9625398,,,,,,
524,1.641709326,8.8514636,1.972562956,11.96268787,,,,,,
525,1.64182265,8.852724279,1.972562956,11.96298532,,,,,,
526,1.641938425,8.854509865,1.972562956,11.96324516,,,,,,
527,1.642057772,8.855783542,1.972562956,11.96348934,,,,,,
528,1.642172137,8.857035424,1.972562956,11.96371852,,,,,,
529,1.642290015,8.858317855,1.972562956,11.96396402,,,,,,
530,1.642420236,8.8596938,1.972562956,11.96412492,,,,,,
531,1.642536491,8.861084483,1.972562956,11.96429346,,,,,,
532,1.642648164,8.862394204,1.972562956,11.96442796,,,,,,
533,1.642758173,8.863780492,1.972562956,11.96462497,,,,,,
534,1.642941494,8.865307874,1.972562956,11.96483667,,,,,,
535,1.643043249,8.866869739,1.972562956,11.96508508,,,,,,
536,1.643153902,8.868404202,1.972562956,11.96524326,,,,,,
537,1.643269404,8.869703961,1.972562956,11.96545654,,,,,,
538,1.643380005,8.870994963,1.972562956,11.9655922,,,,,,
539,1.643509492,8.872257469,1.972562956,11.96568543,,,,,,
540,1.64365103,8.873672255,1.972562956,11.96600032,,,,,,
541,1.643771884,8.874935666,1.972562956,11.96614434,,,,,,
542,1.643884803,8.876181651,1.972562956,11.96632863,,,,,,
543,1.643999905,8.877610028,1.972562956,11.96646562,,,,,,
544,1.644118421,8.87904991,1.972562956,11.96666426,,,,,,
545,1.644234958,8.88060909,1.972562956,11.96684897,,,,,,
546,1.644339849,8.881842808,1.972562956,11.96702435,,,,,,
547,1.644451504,8.883416007,1.972562956,11.96721979,,,,,,
548,1.644566252,8.884904318,1.972562956,11.96747067,,,,,,
549,1.644701623,8.886327798,1.972562956,11.96745461,,,,,,
550,1.64484611,8.887734452,1.972562956,11.96769362,,,,,,
551,1.644954888,8.889160196,1.972562956,11.96786893,,,,,,
552,1.64506718,8.890405468,1.972562956,11.96803225,,,,,,
553,1.64517376,8.891915288,1.972562956,11.96815385,,,,,,
554,1.645279372,8.893194532,1.972562956,11.96842547,,,,,,
555,1.645384553,8.894520462,1.972562956,11.96846637,,,,,,
556,1.645505482,8.895708128,1.972562956,11.96874315,,,,,,
557,1.645627434,8.897173832,1.972562956,11.96881737,,,,,,
558,1.64573846,8.898479802,1.972562956,11.96909006,,,,,,
559,1.645854221,8.899862648,1.972562956,11.96916943,,,,,,
560,1.645978674,8.901078621,1.972562956,11.96922396,,,,,,
561,1.646121807,8.902387003,1.972562956,11.96943534,,,,,,
562,1.646265176,8.903612986,1.972562956,11.96952204,,,,,,
563,1.646373071,8.904955729,1.972562956,11.96970495,,,,,,
564,1.646487681,8.906187406,1.972562956,11.969771,,,,,,
565,1.646598127,8.907602502,1.972562956,11.96993659,,,,,,
566,1.64669675,8.908784448,1.972562956,11.97005977,,,,,,
567,1.646799936,8.910158831,1.972562956,11.97020804,,,,,,
568,1.646939057,8.911312977,1.972562956,11.97020094,,,,,,
569,1.647077193,8.912662258,1.972562956,11.97039409,,,,,,
570,1.647196417,8.913925638,1.972562956,11.97040057,,,,,,
571,1.647296031,8.915160907,1.972562956,11.97052229,,,,,,
572,1.647403023,8.916398628,1.972562956,11.97066957,,,,,,
573,1.647507252,8.917945888,1.972562956,11.97066253,,,,,,
574,1.647619349,8.919326819,1.972562956,11.97086504,,,,,,
575,1.647727916,8.920857634,1.972562956,11.97094075,,,,,,
576,1.647833054,8.922021731,1.972562956,11.97106107,,,,,,
577,1.647927232,8.923455853,1.972562956,11.97115732,,,,,,
578,1.648050791,8.9247228,1.972562956,11.97129828,,,,,,
579,1.648161509,8.926134825,1.972562956,11.97142992,,,,,,
580,1.648268402,8.92794198,1.972562956,11.97147691,,,,,,
581,1.648369438,8.929742729,1.972562956,11.97156733,,,,,,
582,1.648470811,8.931940722,1.972562956,11.97169999,,,,,,
583,1.648567782,8.933684678,1.972562956,11.97181566,,,,,,
584,1.648663512,8.935713482,1.972562956,11.97196192,,,,,,
585,1.648760886,8.937039786,1.972562956,11.97201435,,,,,,
586,1.64890249,8.94000489,1.972562956,11.97213539,,,,,,
587,1.649009308,8.941547894,1.972562956,11.97212541,,,,,,
588,1.649139607,8.943034399,1.972562956,11.97231597,,,,,,
589,1.649236153,8.944869156,1.972562956,11.97233604,,,,,,
590,1.649342799,8.946549515,1.972562956,11.97243666,,,,,,
591,1.649441509,8.948104137,1.972562956,11.97252108,,,,,,
592,1.649546594,8.94981084,1.972562956,11.97261699,,,,,,
593,1.649660298,8.95143293,1.972562956,11.97273473,,,,,,
594,1.6497587,8.95281465,1.972562956,11.97285722,,,,,,
595,1.649853574,8.954800727,1.972562956,11.97293491,,,,,,
596,1.649949923,8.956266376,1.972562956,11.97303785,,,,,,
597,1.65004977,8.958116637,1.972562956,11.97311,,,,,,
598,1.650208124,8.959932721,1.972562956,11.9731995,,,,,,
599,1.650366573,8.963905574,1.972562956,11.9732792,,,,,,
600,1.650465105,8.968276346,1.972562956,11.97337605,,,,,,
601,1.650562397,8.970337334,1.972562956,11.97346711,,,,,,
602,1.650656332,8.975600298,1.972562956,11.97349181,,,,,,
603,1.65077962,8.977290121,1.972562956,11.97360451,,,,,,
604,1.650904322,8.978927719,1.972562956,11.9736934,,,,,,
605,1.650996247,8.980293856,1.972562956,11.97378695,,,,,,
606,1.651092522,8.981781659,1.972562956,11.97386666,,,,,,
607,1.651181232,8.98315323,1.972562956,11.97399254,,,,,,
608,1.651272867,8.984637041,1.972562956,11.97402118,,,,,,
609,1.65136501,8.986014431,1.972562956,11.97411164,,,,,,
610,1.6514742,8.987511134,1.972562956,11.97416526,,,,,,
611,1.651596889,8.989289584,1.972562956,11.97429374,,,,,,
612,1.651702787,8.990954953,1.972562956,11.97429492,,,,,,
613,1.651831143,8.992904489,1.972562956,11.974388,,,,,,
614,1.651943589,8.994655464,1.972562956,11.9744619,,,,,,
615,1.652090526,8.996167653,1.972562956,11.97455215,,,,,,
616,1.652218729,8.997498463,1.972562956,11.97457398,,,,,,
617,1.652311802,8.998695401,1.972562956,11.97466859,,,,,,
618,1.652406002,9.000014906,1.972562956,11.97471469,,,,,,
619,1.652495662,9.001317126,1.972562956,11.9748448,,,,,,
620,1.652582995,9.002590347,1.972562956,11.97484728,,,,,,
621,1.652671266,9.003812401,1.972562956,11.9749876,,,,,,
622,1.652757175,9.00509498,1.972562956,11.97503052,,,,,,
623,1.652850856,9.006405024,1.972562956,11.97515408,,,,,,
624,1.652939753,9.007767046,1.972562956,11.97517122,,,,,,
625,1.653035412,9.008975416,1.972562956,11.97530162,,,,,,
626,1.653157294,9.010379543,1.972562956,11.97541097,,,,,,
627,1.65323836,9.011652827,1.972562956,11.97542443,,,,,,
628,1.653332151,9.012997104,1.972562956,11.97557738,,,,,,
629,1.653422874,9.01432662,1.972562956,11.97553612,,,,,,
630,1.653512563,9.015663528,1.972562956,11.97570808,,,,,,
631,1.653612494,9.017031478,1.972562956,11.97565549,,,,,,
632,1.653702571,9.01830724,1.972562956,11.97584354,,,,,,
633,1.653810011,9.019847341,1.972562956,11.97584813,,,,,,
634,1.653894308,9.021196537,1.972562956,11.97600832,,,,,,
635,1.653983953,9.022616877,1.972562956,11.97591711,,,,,,
636,1.654067714,9.023837053,1.972562956,11.97609613,,,,,,
637,1.654158562,9.025199876,1.972562956,11.97611977,,,,,,
638,1.654252296,9.026567481,1.972562956,11.97624014,,,,,,
639,1.65434583,9.027928293,1.972562956,11.97638701,,,,,,
640,1.654437513,9.029785319,1.972562956,11.97642982,,,,,,
641,1.6545269,9.031284651,1.972562956,11.97650864,,,,,,
642,1.65467337,9.032666554,1.972562956,11.9765169,,,,,,
643,1.654791896,9.033989283,1.972562956,11.97665124,,,,,,
644,1.654878785,9.035234175,1.972562956,11.97666731,,,,,,
645,1.654961364,9.036489868,1.972562956,11.97683033,,,,,,
646,1.6550423,9.038090945,1.972562956,11.9768414,,,,,,
647,1.655125384,9.039426523,1.972562956,11.97699063,,,,,,
648,1.655214874,9.040740143,1.972562956,11.97695313,,,,,,
649,1.65533918,9.042069972,1.972562956,11.9770687,,,,,,
650,1.655461457,9.04336797,1.972562956,11.97706774,,,,,,
651,1.655560547,9.044778787,1.972562956,11.97721383,,,,,,
652,1.655638281,9.045997668,1.972562956,11.97721533,,,,,,
653,1.655731997,9.047228062,1.972562956,11.97732603,,,,,,
654,1.655808804,9.048504632,1.972562956,11.97730432,,,,,,
655,1.655918506,9.049763674,1.972562956,11.97746227,,,,,,
656,1.655991294,9.050937946,1.972562956,11.97745885,,,,,,
657,1.656078102,9.052394564,1.972562956,11.97762625,,,,,,
658,1.656160535,9.053703918,1.972562956,11.97761819,,,,,,
659,1.656239915,9.055377557,1.972562956,11.97772011,,,,,,
660,1.656325759,9.056698498,1.972562956,11.97779061,,,,,,
661,1.656426,9.058031196,1.972562956,11.97784806,,,,,,
662,1.656525731,9.05927658,1.972562956,11.97788281,,,,,,
663,1.656605379,9.060612469,1.972562956,11.97798753,,,,,,
664,1.656684621,9.061850399,1.972562956,11.97803058,,,,,,
665,1.65677041,9.063177747,1.972562956,11.97812188,,,,,,
666,1.656845986,9.064455969,1.972562956,11.97817265,,,,,,
667,1.656958084,9.065830393,1.972562956,11.97826264,,,,,,
668,1.657088783,9.067049514,1.972562956,11.97834633,,,,,,
669,1.657178417,9.068388843,1.972562956,11.97842651,,,,,,
670,1.657266787,9.069596691,1.972562956,11.97844054,,,,,,
671,1.657349835,9.070952447,1.972562956,11.97849031,,,,,,
672,1.65744721,9.072348295,1.972562956,11.97851044,,,,,,
673,1.657532358,9.073641227,1.972562956,11.97863991,,,,,,
674,1.657650719,9.074945215,1.972562956,11.97865981,,,,,,
675,1.657726748,9.076399204,1.972562956,11.97877759,,,,,,
676,1.657860708,9.077672133,1.972562956,11.9787827,,,,,,
677,1.657976897,9.079267383,1.972562956,11.97894564,,,,,,
678,1.658093735,9.080574925,1.972562956,11.9788687,,,,,,
679,1.658165652,9.081953982,1.972562956,11.97900902,,,,,,
680,1.658239508,9.083306892,1.972562956,11.97901002,,,,,,
681,1.658312307,9.084701136,1.972562956,11.97911479,,,,,,
682,1.658391559,9.086059816,1.972562956,11.97913696,,,,,,
683,1.658464364,9.087515406,1.972562956,11.97923573,,,,,,
684,1.658539338,9.088911945,1.972562956,11.97923119,,,,,,
685,1.658613427,9.090366767,1.972562956,11.97934354,,,,,,
686,1.658686681,9.091899156,1.972562956,11.97931854,,,,,,
687,1.658790361,9.094591029,1.972562956,11.9794474,,,,,,
688,1.65886978,9.097216089,1.972562956,11.97949232,,,,,,
689,1.658965177,9.110929127,1.972562956,11.97960491,,,,,,
690,1.659039535,9.114401949,1.972562956,11.97964139,,,,,,
691,1.65914172,9.116137267,1.972562956,11.97971269,,,,,,
692,1.659208544,9.118122481,1.972562956,11.97976385,,,,,,
693,1.659291558,9.120715809,1.972562956,11.97984847,,,,,,
694,1.659380398,9.12193087,1.972562956,11.97985955,,,,,,
695,1.659453749,9.123310052,1.972562956,11.97997806,,,,,,
696,1.659535977,9.124525099,1.972562956,11.97996368,,,,,,
697,1.659620574,9.125755537,1.972562956,11.9800753,,,,,,
698,1.659714657,9.126980527,1.972562956,11.98010314,,,,,,
699,1.659773428,9.128181337,1.972562956,11.98016861,,,,,,
700,1.6598445,9.129394448,1.972562956,11.98024166,,,,,,
701,1.659913997,9.130676695,1.972562956,11.9802495,,,,,,
702,1.659987037,9.131931507,1.972562956,11.98034054,,,,,,
703,1.660057838,9.133333175,1.972562956,11.98035698,,,,,,
704,1.660129348,9.135492187,1.972562956,11.98039741,,,,,,
705,1.660198103,9.137215442,1.972562956,11.98050255,,,,,,
706,1.660266115,9.138766064,1.972562956,11.98051062,,,,,,
707,1.660339223,9.141558646,1.972562956,11.98060554,,,,,,
708,1.660416788,9.142507699,1.972562956,11.9806446,,,,,,
709,1.660486084,9.144121748,1.972562956,11.98071688,,,,,,
710,1.660555074,9.145434954,1.972562956,11.98077528,,,,,,
711,1.660677354,9.146748933,1.972562956,11.98084509,,,,,,
712,1.660761153,9.147735811,1.972562956,11.98087193,,,,,,
713,1.660832649,9.148965454,1.972562956,11.98092871,,,,,,
714,1.660902606,9.150019989,1.972562956,11.98097071,,,,,,
715,1.660964897,9.151130905,1.972562956,11.98101545,,,,,,
716,1.661031883,9.152147503,1.972562956,11.98106551,,,,,,
717,1.661110256,9.153213697,1.972562956,11.98117,,,,,,
718,1.661181918,9.154222649,1.972562956,11.98121957,,,,,,
719,1.661253963,9.155295868,1.972562956,11.9812603,,,,,,
720,1.6613172,9.156237237,1.972562956,11.98130589,,,,,,
721,1.661381888,9.157283288,1.972562956,11.98138372,,,,,,
722,1.661446772,9.158273493,1.972562956,11.9814125,,,,,,
723,1.661530882,9.159330006,1.972562956,11.98148885,,,,,,
724,1.661637571,9.160350002,1.972562956,11.98157988,,,,,,
725,1.661691858,9.161535867,1.972562956,11.98162826,,,,,,
726,1.661757875,9.162564403,1.972562956,11.98165005,,,,,,
727,1.661827929,9.163543193,1.972562956,11.98174988,,,,,,
728,1.661888457,9.164503003,1.972562956,11.98181503,,,,,,
729,1.661951786,9.165538529,1.972562956,11.9819207,,,,,,
730,1.662025036,9.166581688,1.972562956,11.98190948,,,,,,
731,1.662116483,9.167613166,1.972562956,11.98205427,,,,,,
732,1.662182191,9.168557754,1.972562956,11.98202289,,,,,,
733,1.662250344,9.169493554,1.972562956,11.98216967,,,,,,
734,1.662311463,9.170560855,1.972562956,11.98212682,,,,,,
735,1.662371132,9.171539022,1.972562956,11.98224719,,,,,,
736,1.662431418,9.172526549,1.972562956,11.98224295,,,,,,
737,1.662495125,9.173477443,1.972562956,11.98233841,,,,,,
738,1.662575538,9.174494691,1.972562956,11.98240436,,,,,,
739,1.662628708,9.175497442,1.972562956,11.9824643,,,,,,
740,1.662693197,9.176423271,1.972562956,11.98250106,,,,,,
741,1.662750472,9.177293412,1.972562956,11.98254615,,,,,,
742,1.662816676,9.178189475,1.972562956,11.98260714,,,,,,
743,1.662874223,9.179049231,1.972562956,11.98268086,,,,,,
744,1.662933334,9.179957878,1.972562956,11.98269498,,,,,,
745,1.663024459,9.180822831,1.972562956,11.98281151,,,,,,
746,1.663086636,9.181708184,1.972562956,11.98278174,,,,,,
747,1.663145344,9.182576981,1.972562956,11.98292912,,,,,,
748,1.663203112,9.183493579,1.972562956,11.9828957,,,,,,
749,1.663264112,9.184362366,1.972562956,11.98302213,,,,,,
750,1.663329766,9.18519814,1.972562956,11.98298624,,,,,,
751,1.663389529,9.186051734,1.972562956,11.98313211,,,,,,
752,1.663452135,9.186913039,1.972562956,11.98308373,,,,,,
753,1.663510946,9.18778184,1.972562956,11.98321159,,,,,,
754,1.663577911,9.18868391,1.972562956,11.9831683,,,,,,
755,1.663636142,9.189592128,1.972562956,11.98329432,,,,,,
756,1.663696181,9.190389465,1.972562956,11.98329031,,,,,,
757,1.663755314,9.191474901,1.972562956,11.98341573,,,,,,
758,1.663817125,9.192245831,1.972562956,11.98343512,,,,,,
759,1.663885059,9.193113847,1.972562956,11.98357823,,,,,,
760,1.663939992,9.193905218,1.972562956,11.98353834,,,,,,
761,1.663999945,9.19473295,1.972562956,11.98372336,,,,,,
762,1.664060946,9.195543246,1.972562956,11.98365176,,,,,,
763,1.664121144,9.196399526,1.972562956,11.98380948,,,,,,
764,1.664190008,9.197203498,1.972562956,11.98379294,,,,,,
765,1.664241652,9.198005592,1.972562956,11.98390735,,,,,,
766,1.664297907,9.198835039,1.972562956,11.98390257,,,,,,
767,1.664357369,9.199626222,1.972562956,11.98401733,,,,,,
768,1.664418061,9.200495748,1.972562956,11.98398574,,,,,,
769,1.664480286,9.201249625,1.972562956,11.98409647,,,,,,
770,1.664545998,9.20208622,1.972562956,11.98408391,,,,,,
771,1.664639033,9.20290656,1.972562956,11.98418286,,,,,,
772,1.664698443,9.203708168,1.972562956,11.98417921,,,,,,
773,1.664799331,9.204532816,1.972562956,11.98428784,,,,,,
774,1.665008192,9.20537783,1.972562956,11.98434587,,,,,,
775,1.665055029,9.206218301,1.972562956,11.98437294,,,,,,
776,1.66511206,9.207112664,1.972562956,11.98449117,,,,,,
777,1.665168984,9.207903717,1.972562956,11.98456155,,,,,,
778,1.665227384,9.208760955,1.972562956,11.98460287,,,,,,
779,1.665316625,9.209660252,1.972562956,11.98468866,,,,,,
780,1.665414258,9.210506144,1.972562956,11.98475831,,,,,,
781,1.665456584,9.211448613,1.972562956,11.98482174,,,,,,
782,1.665513863,9.21220589,1.972562956,11.98494593,,,,,,
783,1.665567288,9.213292038,1.972562956,11.98489981,,,,,,
784,1.665624831,9.214099517,1.972562956,11.98507937,,,,,,
785,1.665682108,9.2149876,1.972562956,11.98501958,,,,,,
786,1.665744486,9.21572133,1.972562956,11.9851665,,,,,,
787,1.665816337,9.216612299,1.972562956,11.98512479,,,,,,
788,1.665867633,9.217343868,1.972562956,11.98526219,,,,,,
789,1.665921059,9.218188878,1.972562956,11.98522949,,,,,,
790,1.665975055,9.219019662,1.972562956,11.98537525,,,,,,
791,1.66604047,9.219898216,1.972562956,11.98533102,,,,,,
792,1.666104101,9.220624826,1.972562956,11.98549729,,,,,,
793,1.666158549,9.2214614,1.972562956,11.98548521,,,,,,
794,1.666226928,9.222325202,1.972562956,11.98558663,,,,,,
795,1.666273605,9.223104303,1.972562956,11.98569237,,,,,,
796,1.666332102,9.224044746,1.972562956,11.98569326,,,,,,
797,1.666379823,9.22492379,1.972562956,11.9858062,,,,,,
798,1.666434267,9.226061481,1.972562956,11.98584016,,,,,,
799,1.666489692,9.226846647,1.972562956,11.98601214,,,,,,
800,1.666548951,9.227723358,1.972562956,11.98604247,,,,,,
801,1.666598126,9.22864023,1.972562956,11.98618084,,,,,,
802,1.666669487,9.229383954,1.972562956,11.98621706,,,,,,
803,1.666715212,9.230174152,1.972562956,11.98629363,,,,,,
804,1.666767479,9.230941693,1.972562956,11.98635512,,,,,,
805,1.666818277,9.23197374,1.972562956,11.98645776,,,,,,
806,1.666896422,9.232967396,1.972562956,11.98653826,,,,,,
807,1.666992456,9.233740434,1.972562956,11.98655271,,,,,,
808,1.667076226,9.234600311,1.972562956,11.98672278,,,,,,
809,1.667130507,9.235441081,1.972562956,11.98681548,,,,,,
810,1.667180142,9.236358012,1.972562956,11.98686351,,,,,,
811,1.667229882,9.237173933,1.972562956,11.98690545,,,,,,
812,1.667290097,9.237917195,1.972562956,11.98698948,,,,,,
813,1.667338504,9.238688621,1.972562956,11.98706179,,,,,,
814,1.667392355,9.239457251,1.972562956,11.9871144,,,,,,
815,1.667446165,9.240158048,1.972562956,11.9871905,,,,,,
816,1.667504179,9.240931102,1.972562956,11.98723462,,,,,,
817,1.667549683,9.241656218,1.972562956,11.98728246,,,,,,
818,1.667599382,9.242455295,1.972562956,11.98734853,,,,,,
819,1.667663322,9.243189762,1.972562956,11.98740239,,,,,,
820,1.667726791,9.243930974,1.972562956,11.9874457,,,,,,
821,1.667796193,9.244765766,1.972562956,11.98750649,,,,,,
822,1.667839343,9.24548918,1.972562956,11.9875654,,,,,,
823,1.667894721,9.246235774,1.972562956,11.98763877,,,,,,
824,1.667942596,9.247018068,1.972562956,11.98776733,,,,,,
825,1.668033585,9.247734705,1.972562956,11.98779135,,,,,,
826,1.668129289,9.248437451,1.972562956,11.98787953,,,,,,
827,1.668166144,9.249215205,1.972562956,11.98795332,,,,,,
828,1.668215684,9.249955694,1.972562956,11.98800052,,,,,,
829,1.668268095,9.250768477,1.972562956,11.98804627,,,,,,
830,1.668317137,9.251682166,1.972562956,11.98813185,,,,,,
831,1.668379065,9.252549318,1.972562956,11.98817348,,,,,,
832,1.668445801,9.25342069,1.972562956,11.98826978,,,,,,
833,1.668493469,9.254108006,1.972562956,11.98829955,,,,,,
834,1.668567914,9.254910188,1.972562956,11.9883345,,,,,,
835,1.668623513,9.255624052,1.972562956,11.98842344,,,,,,
836,1.668678935,9.256356313,1.972562956,11.98847126,,,,,,
837,1.66873402,9.257105387,1.972562956,11.98854338,,,,,,
838,1.66878286,9.257852732,1.972562956,11.98853426,,,,,,
839,1.668830021,9.25862961,1.972562956,11.98866949,,,,,,
840,1.668884987,9.25937891,1.972562956,11.98867345,,,,,,
841,1.668951437,9.260060903,1.972562956,11.98879757,,,,,,
842,1.669006854,9.260821047,1.972562956,11.98883581,,,,,,
843,1.66907487,9.26160833,1.972562956,11.98892979,,,,,,
844,1.669120633,9.262220015,1.972562956,11.98892887,,,,,,
845,1.669169929,9.262987915,1.972562956,11.98902004,,,,,,
846,1.66921831,9.263642498,1.972562956,11.98912758,,,,,,
847,1.669267503,9.264452121,1.972562956,11.98914233,,,,,,
848,1.669315086,9.265497138,1.972562956,11.98923227,,,,,,
849,1.669362438,9.266528897,1.972562956,11.98929053,,,,,,
850,1.669413731,9.267323796,1.972562956,11.98937752,,,,,,
851,1.669467615,9.268075909,1.972562956,11.98943488,,,,,,
852,1.669524191,9.26870238,1.972562956,11.98948811,,,,,,
853,1.66960123,9.269558623,1.972562956,11.98953309,,,,,,
854,1.669651322,9.270682878,1.972562956,11.98959223,,,,,,
855,1.669698219,9.271345882,1.972562956,11.98962784,,,,,,
856,1.669752718,9.272146857,1.972562956,11.9897585,,,,,,
857,1.669793294,9.272974714,1.972562956,11.98974851,,,,,,
858,1.669840271,9.273646838,1.972562956,11.9899028,,,,,,
859,1.669896428,9.27424974,1.972562956,11.98988604,,,,,,
860,1.669944899,9.274886982,1.972562956,11.98998219,,,,,,
861,1.669989241,9.275667834,1.972562956,11.98998628,,,,,,
862,1.670033708,9.276300266,1.972562956,11.99010669,,,,,,
863,1.670082565,9.276959948,1.972562956,11.99013661,,,,,,
864,1.67013075,9.277588882,1.972562956,11.99025885,,,,,,
865,1.670184866,9.278193933,1.972562956,11.99024025,,,,,,
866,1.670228053,9.278843592,1.972562956,11.99038968,,,,,,
867,1.670276524,9.279439422,1.972562956,11.99039019,,,,,,
868,1.67033734,9.280029892,1.972562956,11.99049825,,,,,,
869,1.670381281,9.280663084,1.972562956,11.99055253,,,,,,
870,1.670427462,9.281272519,1.972562956,11.99068065,,,,,,
871,1.670476278,9.281899211,1.972562956,11.99068746,,,,,,
872,1.670550602,9.282518044,1.972562956,11.99077398,,,,,,
873,1.67058448,9.283109759,1.972562956,11.99086312,,,,,,
874,1.670627768,9.283748646,1.972562956,11.99087976,,,,,,
875,1.670677505,9.284308926,1.972562956,11.99094871,,,,,,
876,1.670736539,9.284926874,1.972562956,11.99105167,,,,,,
877,1.670838671,9.285502377,1.972562956,11.99107757,,,,,,
878,1.670908932,9.286156685,1.972562956,11.99114889,,,,,,
879,1.670954802,9.286673799,1.972562956,11.99122858,,,,,,
880,1.671006296,9.287647459,1.972562956,11.99131366,,,,,,
881,1.671067872,9.288262439,1.972562956,11.99132417,,,,,,
882,1.671119312,9.288975183,1.972562956,11.99139871,,,,,,
883,1.671163947,9.289664618,1.972562956,11.99142805,,,,,,
884,1.671208338,9.290283964,1.972562956,11.99149604,,,,,,
885,1.671255291,9.290987647,1.972562956,11.99154755,,,,,,
886,1.671298745,9.29156912,1.972562956,11.99164309,,,,,,
887,1.671342782,9.292138281,1.972562956,11.99164254,,,,,,
888,1.671389482,9.292917695,1.972562956,11.99173681,,,,,,
889,1.671444563,9.293506719,1.972562956,11.9917142,,,,,,
890,1.671484986,9.294125074,1.972562956,11.99182776,,,,,,
891,1.671528926,9.294672822,1.972562956,11.99183716,,,,,,
892,1.671571138,9.295277429,1.972562956,11.99193051,,,,,,
893,1.671617848,9.295805336,1.972562956,11.99194932,,,,,,
894,1.671664923,9.296416274,1.972562956,11.9920227,,,,,,
895,1.671704037,9.296962503,1.972562956,11.99204325,,,,,,
896,1.671753485,9.297578962,1.972562956,11.99212665,,,,,,
897,1.671802801,9.298165473,1.972562956,11.99211525,,,,,,
898,1.671842387,9.298765082,1.972562956,11.99223222,,,,,,
899,1.671885913,9.299332807,1.972562956,11.99219443,,,,,,
900,1.671927097,9.299982476,1.972562956,11.99231307,,,,,,
901,1.671976877,9.300558356,1.972562956,11.99227517,,,,,,
902,1.672028298,9.30116125,1.972562956,11.99238958,,,,,,
903,1.672071425,9.301724276,1.972562956,11.9923683,,,,,,
904,1.67211059,9.302470288,1.972562956,11.99247782,,,,,,
905,1.672150613,9.303020885,1.972562956,11.99247849,,,,,,
906,1.672191652,9.30370142,1.972562956,11.99254536,,,,,,
907,1.672231404,9.304238704,1.972562956,11.99256397,,,,,,
908,1.672271213,9.304852152,1.972562956,11.99265254,,,,,,
909,1.672310603,9.305540895,1.972562956,11.99267792,,,,,,
910,1.672349409,9.306137466,1.972562956,11.9927172,,,,,,
911,1.672388745,9.306689209,1.972562956,11.9927678,,,,,,
912,1.672433188,9.307343875,1.972562956,11.99281041,,,,,,
913,1.672474164,9.307861397,1.972562956,11.99286821,,,,,,
914,1.672539012,9.308420882,1.972562956,11.99290256,,,,,,
915,1.672573957,9.308998903,1.972562956,11.99294365,,,,,,
916,1.672609973,9.309621822,1.972562956,11.99298034,,,,,,
917,1.672648348,9.310174208,1.972562956,11.99304293,,,,,,
918,1.67268963,9.310757427,1.972562956,11.99305045,,,,,,
919,1.672728968,9.311286324,1.972562956,11.99311292,,,,,,
920,1.672765589,9.311834064,1.972562956,11.993117,,,,,,
921,1.672818806,9.312359327,1.972562956,11.99317999,,,,,,
922,1.672856479,9.312921758,1.972562956,11.99320644,,,,,,
923,1.672893386,9.313473404,1.972562956,11.99326132,,,,,,
924,1.67293289,9.314064016,1.972562956,11.99328413,,,,,,
925,1.672976263,9.314587963,1.972562956,11.99332954,,,,,,
926,1.673011049,9.315149318,1.972562956,11.99335024,,,,,,
927,1.67305296,9.315683638,1.972562956,11.9933989,,,,,,
928,1.673094465,9.316225962,1.972562956,11.99342477,,,,,,
929,1.673130493,9.316764212,1.972562956,11.99348253,,,,,,
930,1.673177409,9.317272169,1.972562956,11.99349114,,,,,,
931,1.673209727,9.317814326,1.972562956,11.99354503,,,,,,
932,1.673246988,9.318356261,1.972562956,11.99358465,,,,,,
933,1.673288914,9.318928867,1.972562956,11.99359896,,,,,,
934,1.673324978,9.319446933,1.972562956,11.99364101,,,,,,
935,1.673388563,9.319972629,1.972562956,11.99366725,,,,,,
936,1.673465197,9.320500169,1.972562956,11.99372906,,,,,,
937,1.673500094,9.321059759,1.972562956,11.99375415,,,,,,
938,1.673535005,9.321578335,1.972562956,11.99377393,,,,,,
939,1.673573489,9.322102886,1.972562956,11.99382831,,,,,,
940,1.673610888,9.322603267,1.972562956,11.99384099,,,,,,
941,1.673648011,9.323140644,1.972562956,11.99390424,,,,,,
942,1.673689943,9.323708679,1.972562956,11.99390823,,,,,,
943,1.67372498,9.324224304,1.972562956,11.99395352,,,,,,
944,1.673761553,9.324749086,1.972562956,11.9939764,,,,,,
945,1.673799372,9.325253298,1.972562956,11.99402027,,,,,,
946,1.673836279,9.325763046,1.972562956,11.99402633,,,,,,
947,1.673870908,9.32627729,1.972562956,11.99409733,,,,,,
948,1.673912932,9.326795102,1.972562956,11.99409722,,,,,,
949,1.673964892,9.32728252,1.972562956,11.99413169,,,,,,
950,1.674003964,9.327762916,1.972562956,11.99418034,,,,,,
951,1.674043732,9.328278194,1.972562956,11.99421186,,,,,,
952,1.674079379,9.32878699,1.972562956,11.99422706,,,,,,
953,1.674114834,9.329385702,1.972562956,11.99426634,,,,,,
954,1.674151561,9.329880084,1.972562956,11.99427636,,,,,,
955,1.674201737,9.330482294,1.972562956,11.99433592,,,,,,
956,1.674316973,9.330934872,1.972562956,11.99435371,,,,,,
957,1.67435349,9.33144325,1.972562956,11.99438681,,,,,,
958,1.674388239,9.331923172,1.972562956,11.9944188,,,,,,
959,1.674426728,9.332430025,1.972562956,11.99445592,,,,,,
960,1.674464211,9.332893867,1.972562956,11.99453467,,,,,,
961,1.674499447,9.333409083,1.972562956,11.9945254,,,,,,
962,1.674533811,9.334010086,1.972562956,11.9945749,,,,,,
963,1.674571413,9.334506669,1.972562956,11.99456423,,,,,,
964,1.67460465,9.334975491,1.972562956,11.9946392,,,,,,
965,1.674641162,9.335477571,1.972562956,11.99462813,,,,,,
966,1.674677112,9.335957175,1.972562956,11.99470221,,,,,,
967,1.674714735,9.336451576,1.972562956,11.99467988,,,,,,
968,1.674758003,9.336929934,1.972562956,11.99477548,,,,,,
969,1.674794983,9.337418426,1.972562956,11.99473657,,,,,,
970,1.674824076,9.337900498,1.972562956,11.99482515,,,,,,
971,1.674896726,9.338391222,1.972562956,11.99477385,,,,,,
972,1.674931084,9.338867284,1.972562956,11.99486036,,,,,,
973,1.674966765,9.339362381,1.972562956,11.99483135,,,,,,
974,1.675002206,9.33983951,1.972562956,11.99490236,,,,,,
975,1.675041549,9.340338189,1.972562956,11.99486285,,,,,,
976,1.675075925,9.340793053,1.972562956,11.99495042,,,,,,
977,1.675149113,9.341293747,1.972562956,11.99493292,,,,,,
978,1.675181617,9.341756131,1.972562956,11.99500667,,,,,,
979,1.675221366,9.342261613,1.972562956,11.99497558,,,,,,
980,1.675263189,9.342726172,1.972562956,11.99504406,,,,,,
981,1.675297514,9.343215395,1.972562956,11.99504822,,,,,,
982,1.675331453,9.343687963,1.972562956,11.9950873,,,,,,
983,1.675369299,9.344232422,1.972562956,11.99508863,,,,,,
984,1.675404882,9.344721571,1.972562956,11.99512402,,,,,,
985,1.675437919,9.34518166,1.972562956,11.99514424,,,,,,
986,1.675490513,9.345657735,1.972562956,11.99515906,,,,,,
987,1.675534337,9.346120083,1.972562956,11.99521068,,,,,,
988,1.675564414,9.346594723,1.972562956,11.9952327,,,,,,
989,1.67560334,9.347076496,1.972562956,11.99525135,,,,,,
990,1.675646321,9.347547179,1.972562956,11.995265,,,,,,
991,1.675679468,9.348007741,1.972562956,11.99529371,,,,,,
992,1.675711688,9.348464973,1.972562956,11.99531466,,,,,,
993,1.675744629,9.348948979,1.972562956,11.99533281,,,,,,
994,1.675777909,9.34939184,1.972562956,11.99534846,,,,,,
995,1.675810765,9.34986385,1.972562956,11.99537653,,,,,,
996,1.675849019,9.35031145,1.972562956,11.99541208,,,,,,
997,1.675893154,9.350825082,1.972562956,11.99543495,,,,,,
998,1.67592332,9.351271439,1.972562956,11.99543807,,,,,,
999,1.675957537,9.351727134,1.972562956,11.99545999,,,,,,
1000,1.675989261,9.352207039,1.972562956,11.99551501,,,,,,
1001,1.676032925,9.352661968,1.972562956,11.99549651,,,,,,
1002,1.676065224,9.353159244,1.972562956,11.99556143,,,,,,
1003,1.676095123,9.35362207,1.972562956,11.99555676,,,,,,
1004,1.676126795,9.354081615,1.972562956,11.99559909,,,,,,
1005,1.67615997,9.354537926,1.972562956,11.99558611,,,,,,
1006,1.676191735,9.354966495,1.972562956,11.995666,,,,,,
1007,1.676225293,9.355434727,1.972562956,11.99564207,,,,,,
1008,1.676265954,9.355893954,1.972562956,11.99569299,,,,,,
1009,1.67629483,9.356353646,1.972562956,11.99563836,,,,,,
1010,1.676326858,9.356788402,1.972562956,11.9957207,,,,,,
1011,1.67635986,9.357237875,1.972562956,11.99574045,,,,,,
1012,1.676392423,9.357685319,1.972562956,11.99575089,,,,,,
1013,1.676424426,9.358140563,1.972562956,11.99576789,,,,,,
1014,1.676479995,9.35857756,1.972562956,11.99581318,,,,,,
1015,1.676505864,9.359155823,1.972562956,11.99583218,,,,,,
1016,1.67653742,9.359624342,1.972562956,11.99585107,,,,,,
1017,1.676568324,9.360221808,1.972562956,11.99585196,,,,,,
1018,1.676600645,9.36065587,1.972562956,11.99587107,,,,,,
1019,1.676631304,9.361090082,1.972562956,11.9959065,,,,,,
1020,1.676663067,9.361534501,1.972562956,11.99592879,,,,,,
1021,1.676693617,9.361990393,1.972562956,11.99594857,,,,,,
1022,1.676728212,9.362445774,1.972562956,11.99597441,,,,,,
1023,1.676764088,9.362883057,1.972562956,11.99598971,,,,,,
1024,1.676794407,9.363337311,1.972562956,11.99599704,,,,,,
1025,1.676826789,9.36376334,1.972562956,11.99602361,,,,,,
1026,1.676857256,9.364203492,1.972562956,11.99604001,,,,,,
1027,1.676888929,9.364649931,1.972562956,11.99604502,,,,,,
1028,1.676921267,9.365087769,1.972562956,11.99609965,,,,,,
1029,1.676952438,9.365529558,1.972562956,11.99607555,,,,,,
1030,1.676984457,9.365979771,1.972562956,11.99612851,,,,,,
1031,1.677016788,9.366415475,1.972562956,11.99609577,,,,,,
1032,1.677051818,9.366953933,1.972562956,11.99616989,,,,,,
1033,1.677080474,9.367377167,1.972562956,11.9961508,,,,,,
1034,1.677119803,9.367819991,1.972562956,11.99619364,,,,,,
1035,1.677173174,9.368235723,1.972562956,11.99619573,,,,,,
1036,1.677203625,9.368672194,1.972562956,11.99623199,,,,,,
1037,1.67723482,9.369097498,1.972562956,11.99624313,,,,,,
1038,1.677265717,9.369528205,1.972562956,11.99626062,,,,,,
1039,1.677306457,9.369946376,1.972562956,11.99628818,,,,,,
1040,1.677334551,9.370381733,1.972562956,11.99632479,,,,,,
1041,1.677367247,9.370791137,1.972562956,11.99628909,,,,,,
1042,1.677406899,9.371233539,1.972562956,11.99635664,,,,,,
1043,1.677432877,9.371649216,1.972562956,11.99637811,,,,,,
1044,1.677464838,9.372089519,1.972562956,11.99639007,,,,,,
1045,1.6774987,9.372503821,1.972562956,11.9964107,,,,,,
1046,1.677526136,9.372921538,1.972562956,11.99641408,,,,,,
1047,1.6775574,9.37334445,1.972562956,11.9964205,,,,,,
1048,1.677605322,9.373773606,1.972562956,11.99647092,,,,,,
1049,1.677632556,9.374184861,1.972562956,11.99648203,,,,,,
1050,1.677663617,9.374612094,1.972562956,11.99650859,,,,,,
1051,1.67769589,9.375017677,1.972562956,11.99653907,,,,,,
1052,1.677728513,9.37544634,1.972562956,11.99653688,,,,,,
1053,1.677766729,9.375851351,1.972562956,11.9965721,,,,,,
1054,1.677794949,9.376284163,1.972562956,11.99656621,,,,,,
1055,1.677825288,9.376700552,1.972562956,11.99659449,,,,,,
1056,1.677854696,9.377111436,1.972562956,11.99660343,,,,,,
1057,1.6778856,9.377531908,1.972562956,11.99664064,,,,,,
1058,1.677914732,9.37795349,1.972562956,11.99661598,,,,,,
1059,1.677944312,9.37835046,1.972562956,11.99665267,,,,,,
1060,1.677981953,9.378767533,1.972562956,11.996665,,,,,,
1061,1.678011544,9.379178799,1.972562956,11.9967025,,,,,,
1062,1.67803996,9.379591232,1.972562956,11.99669081,,,,,,
1063,1.678069632,9.379996372,1.972562956,11.99672384,,,,,,
1064,1.678099431,9.380413868,1.972562956,11.99672737,,,,,,
1065,1.678128688,9.380817689,1.972562956,11.9967489,,,,,,
1066,1.678159968,9.381235604,1.972562956,11.99675852,,,,,,
1067,1.678192636,9.381637666,1.972562956,11.9967629,,,,,,
1068,1.678220975,9.38209236,1.972562956,11.99679716,,,,,,
1069,1.678253973,9.382485391,1.972562956,11.99679692,,,,,,
1070,1.678282181,9.382900977,1.972562956,11.99681212,,,,,,
1071,1.678312351,9.383312817,1.972562956,11.99682579,,,,,,
1072,1.678342587,9.383720175,1.972562956,11.99683909,,,,,,
1073,1.67837152,9.384139775,1.972562956,11.99685593,,,,,,
1074,1.67840281,9.384541343,1.972562956,11.99686257,,,,,,
1075,1.678432081,9.384962044,1.972562956,11.99688536,,,,,,
1076,1.678461765,9.385350419,1.972562956,11.99688491,,,,,,
1077,1.678491921,9.385753532,1.972562956,11.99688723,,,,,,
1078,1.678524683,9.386165152,1.972562956,11.99691812,,,,,,
1079,1.678555311,9.386574805,1.972562956,11.99694349,,,,,,
1080,1.678586049,9.386973041,1.972562956,11.99692569,,,,,,
1081,1.678619806,9.387376508,1.972562956,11.99696881,,,,,,
1082,1.678653193,9.387770812,1.972562956,11.99695716,,,,,,
1083,1.678682245,9.388184666,1.972562956,11.99698712,,,,,,
1084,1.678712199,9.388585257,1.972562956,11.996996,,,,,,
1085,1.678739061,9.389011194,1.972562956,11.997019,,,,,,
1086,1.678777781,9.38942007,1.972562956,11.99701938,,,,,,
1087,1.678802825,9.389840859,1.972562956,11.99704389,,,,,,
1088,1.678834745,9.390218011,1.972562956,11.99704797,,,,,,
1089,1.678864864,9.390614238,1.972562956,11.99705779,,,,,,
1090,1.678893951,9.391002853,1.972562956,11.99707439,,,,,,
1091,1.678932327,9.391407799,1.972562956,11.99708275,,,,,,
1092,1.678959061,9.391787141,1.972562956,11.99709736,,,,,,
1093,1.678993113,9.39218527,1.972562956,11.99710773,,,,,,
1094,1.679020952,9.392570313,1.972562956,11.9971196,,,,,,
1095,1.679049307,9.39297334,1.972562956,11.99713093,,,,,,
1096,1.679081997,9.393350692,1.972562956,11.99713885,,,,,,
1097,1.679114114,9.393884659,1.972562956,11.99714802,,,,,,
1098,1.679139006,9.394250223,1.972562956,11.99716268,,,,,,
1099,1.679178741,9.394652265,1.972562956,11.99717226,,,,,,
1100,1.679227832,9.395026143,1.972562956,11.99718079,,,,,,
1101,1.679248936,9.395424164,1.972562956,11.99718853,,,,,,
1102,1.679279454,9.395807283,1.972562956,11.99720449,,,,,,
1103,1.679306682,9.396192588,1.972562956,11.99721274,,,,,,
1104,1.679335267,9.396569194,1.972562956,11.99722248,,,,,,
1105,1.679369214,9.396970805,1.972562956,11.99722935,,,,,,
1106,1.679396457,9.397364286,1.972562956,11.99724579,,,,,,
1107,1.679423971,9.397746527,1.972562956,11.99725303,,,,,,
1108,1.679454741,9.398128273,1.972562956,11.99726356,,,,,,
1109,1.679478618,9.398526723,1.972562956,11.99726962,,,,,,
1110,1.679507275,9.3989077,1.972562956,11.99728651,,,,,,
1111,1.67953286,9.399300131,1.972562956,11.99729282,,,,,,
1112,1.679559146,9.399674815,1.972562956,11.99730413,,,,,,
1113,1.679587035,9.400057094,1.972562956,11.99730947,,,,,,
1114,1.679614683,9.400446811,1.972562956,11.99732671,,,,,,
1115,1.67964432,9.400832469,1.972562956,11.9973322,,,,,,
1116,1.679671998,9.401202183,1.972562956,11.99734418,,,,,,
1117,1.67969819,9.401570545,1.972562956,11.99734887,,,,,,
1118,1.679723786,9.401973873,1.972562956,11.99736641,,,,,,
1119,1.679753539,9.402327785,1.972562956,11.99737114,,,,,,
1120,1.679779683,9.402714916,1.972562956,11.99738375,,,,,,
1121,1.679805498,9.40307863,1.972562956,11.99738783,,,,,,
1122,1.679831931,9.403468494,1.972562956,11.99740563,,,,,,
1123,1.679858858,9.403817231,1.972562956,11.99740968,,,,,,
1124,1.679885753,9.404196045,1.972562956,11.99742284,,,,,,
1125,1.679912635,9.404554036,1.972562956,11.99742635,,,,,,
1126,1.679939686,9.40496021,1.972562956,11.99744438,,,,,,
1127,1.679966029,9.405344993,1.972562956,11.9974478,,,,,,
1128,1.680002924,9.405738972,1.972562956,11.99746146,,,,,,
1129,1.680029325,9.406096265,1.972562956,11.99746445,,,,,,
1130,1.680066275,9.406477753,1.972562956,11.99748267,,,,,,
1131,1.680090742,9.406838316,1.972562956,11.99748552,,,,,,
1132,1.680123034,9.407213947,1.972562956,11.99749963,,,,,,
1133,1.680165266,9.407581294,1.972562956,11.99750214,,,,,,
1134,1.6801925,9.407959185,1.972562956,11.99752051,,,,,,
1135,1.680220041,9.408321972,1.972562956,11.99752284,,,,,,
1136,1.680245161,9.408713514,1.972562956,11.99753736,,,,,,
1137,1.680275635,9.409077988,1.972562956,11.9975394,,,,,,
1138,1.680335838,9.40947148,1.972562956,11.99755792,,,,,,
1139,1.680373162,9.409854528,1.972562956,11.99755976,,,,,,
1140,1.680394171,9.41022763,1.972562956,11.99757464,,,,,,
1141,1.680419465,9.410570435,1.972562956,11.99757627,,,,,,
1142,1.680448029,9.410966685,1.972562956,11.99759489,,,,,,
1143,1.680474935,9.411314547,1.972562956,11.9975963,,,,,,
1144,1.680525402,9.411703263,1.972562956,11.99761149,,,,,,
1145,1.680543026,9.41207431,1.972562956,11.99761273,,,,,,
1146,1.680571494,9.412456537,1.972562956,11.99763144,,,,,,
1147,1.680598993,9.412811315,1.972562956,11.99763245,,,,,,
1148,1.680627763,9.413211174,1.972562956,11.99764792,,,,,,
1149,1.680654297,9.413556447,1.972562956,11.99764879,,,,,,
1150,1.680679286,9.413937174,1.972562956,11.99766757,,,,,,
1151,1.680717859,9.414287957,1.972562956,11.99766822,,,,,,
1152,1.680741384,9.414672382,1.972562956,11.99768393,,,,,,
1153,1.680770317,9.415031703,1.972562956,11.99768446,,,,,,
1154,1.680794288,9.415410226,1.972562956,11.99770328,,,,,,
1155,1.680818644,9.415756644,1.972562956,11.99770361,,,,,,
1156,1.680846225,9.416149705,1.972562956,11.99771953,,,,,,
1157,1.680880789,9.416496837,1.972562956,11.99771974,,,,,,
1158,1.68090892,9.41692214,1.972562956,11.99773732,,,,,,
1159,1.680934347,9.417269551,1.972562956,11.99773634,,,,,,
1160,1.680959366,9.417650836,1.972562956,11.99775599,,,,,,
1161,1.680984003,9.417994527,1.972562956,11.99775549,,,,,,
1162,1.681009558,9.418390722,1.972562956,11.99777197,,,,,,
1163,1.681033622,9.418729885,1.972562956,11.99777141,,,,,,
1164,1.681062203,9.41910459,1.972562956,11.9977894,,,,,,
1165,1.681086417,9.419488695,1.972562956,11.99778777,,,,,,
1166,1.681108079,9.419863559,1.972562956,11.99780768,,,,,,
1167,1.681135705,9.420204221,1.972562956,11.99780664,,,,,,
1168,1.681159057,9.420653476,1.972562956,11.99780664,,,,,,
1169,1.681185659,9.421002162,1.972562956,11.99780664,,,,,,
1170,1.681210679,9.4213695,1.972562956,11.99780664,,,,,,
1171,1.681236959,9.421704685,1.972562956,11.99780664,,,,,,
1172,1.681268547,9.422073492,1.972562956,11.99780664,,,,,,
1173,1.681288489,9.422413867,1.972562956,11.99780664,,,,,,
1174,1.681311916,9.422806852,1.972562956,11.99780664,,,,,,
1175,1.681335561,9.423134105,1.972562956,11.99780664,,,,,,
1176,1.681364469,9.423531037,1.972562956,11.99780664,,,,,,
1177,1.681390546,9.423871766,1.972562956,11.99780664,,,,,,
1178,1.681412206,9.424251525,1.972562956,11.99780664,,,,,,
1179,1.681442735,9.424606416,1.972562956,11.99780664,,,,,,
1180,1.68148335,9.424973555,1.972562956,11.99780664,,,,,,
1181,1.681506458,9.425316853,1.972562956,11.99780664,,,,,,
1182,1.681533143,9.425715178,1.972562956,11.99780664,,,,,,
1183,1.681556849,9.42604664,1.972562956,11.99780664,,,,,,
1184,1.681579502,9.426429939,1.972562956,11.99780664,,,,,,
1185,1.681604062,9.426769616,1.972562956,11.99780664,,,,,,
1186,1.681631684,9.427146741,1.972562956,11.99780664,,,,,,
1187,1.681660827,9.427538287,1.972562956,11.99780664,,,,,,
1188,1.681690996,9.427904326,1.972562956,11.99780664,,,,,,
1189,1.68170894,9.428243607,1.972562956,11.99780664,,,,,,
1190,1.681733551,9.428625051,1.972562956,11.99780664,,,,,,
1191,1.681756306,9.429080011,1.972562956,11.99780664,,,,,,
1192,1.681779269,9.429442106,1.972562956,11.99780664,,,,,,
1193,1.681802811,9.429780296,1.972562956,11.99780664,,,,,,
1194,1.681826117,9.43016577,1.972562956,11.99780664,,,,,,
1195,1.681849466,9.430516944,1.972562956,11.99780664,,,,,,
1196,1.681872147,9.430882808,1.972562956,11.99780664,,,,,,
1197,1.681896838,9.431215348,1.972562956,11.99780664,,,,,,
1198,1.681926793,9.431575381,1.972562956,11.99780664,,,,,,
1199,1.681959691,9.431894685,1.972562956,11.99780664,,,,,,
1200,1.681990189,9.43226015,1.972562956,11.99780664,,,,,,
1201,1.682008517,9.432587014,1.972562956,11.99780664,,,,,,
1202,1.682039278,9.432963971,1.972562956,11.99780664,,,,,,
1203,1.682065459,9.433287553,1.972562956,11.99780664,,,,,,
1204,1.682088785,9.433648902,1.972562956,11.99780664,,,,,,
1205,1.682136592,9.433987324,1.972562956,11.99780664,,,,,,
1206,1.682225205,9.434361107,1.972562956,11.99780664,,,,,,
1207,1.682243265,9.43480032,1.972562956,11.99780664,,,,,,
1208,1.682265879,9.43516173,1.972562956,11.99780664,,,,,,
1209,1.682288779,9.435485329,1.972562956,11.99780664,,,,,,
1210,1.682313829,9.435854512,1.972562956,11.99780664,,,,,,
1211,1.682345689,9.436159182,1.972562956,11.99780664,,,,,,
1212,1.682365647,9.436557085,1.972562956,11.99780664,,,,,,
1213,1.682394251,9.436866519,1.972562956,11.99780664,,,,,,
1214,1.682419234,9.437247747,1.972562956,11.99780664,,,,,,
1215,1.682445394,9.437636404,1.972562956,11.99780664,,,,,,
1216,1.682472536,9.438003064,1.972562956,11.99780664,,,,,,
1217,1.682497598,9.438337559,1.972562956,11.99780664,,,,,,
1218,1.682519894,9.43867864,1.972562956,11.99780664,,,,,,
1219,1.682542452,9.439056607,1.972562956,11.99780664,,,,,,
1220,1.68257023,9.439455078,1.972562956,11.99780664,,,,,,
1221,1.682591246,9.43980178,1.972562956,11.99780664,,,,,,
1222,1.682615693,9.440142656,1.972562956,11.99780664,,,,,,
1223,1.682639828,9.440478374,1.972562956,11.99780664,,,,,,
1224,1.682671257,9.440895434,1.972562956,11.99780664,,,,,,
1225,1.68269326,9.441242923,1.972562956,11.99780664,,,,,,
1226,1.682716966,9.441617866,1.972562956,11.99780664,,,,,,
1227,1.682745802,9.441929369,1.972562956,11.99780664,,,,,,
1228,1.682783036,9.442287427,1.972562956,11.99780664,,,,,,
1229,1.682801277,9.442614606,1.972562956,11.99780664,,,,,,
1230,1.68282564,9.442996261,1.972562956,11.99780664,,,,,,
1231,1.682847221,9.44332168,1.972562956,11.99780664,,,,,,
1232,1.682869829,9.44365685,1.972562956,11.99780664,,,,,,
1233,1.682892984,9.444026329,1.972562956,11.99780664,,,,,,
1234,1.68291657,9.444369164,1.972562956,11.99780664,,,,,,
1235,1.682939015,9.444704284,1.972562956,11.99780664,,,,,,
1236,1.682961042,9.445061534,1.972562956,11.99780664,,,,,,
1237,1.68298399,9.445418264,1.972562956,11.99780664,,,,,,
1238,1.683004556,9.445713677,1.972562956,11.99780664,,,,,,
1239,1.683029778,9.44607152,1.972562956,11.99780664,,,,,,
1240,1.683051965,9.446433195,1.972562956,11.99780664,,,,,,
1241,1.683073571,9.446722879,1.972562956,11.99780664,,,,,,
1242,1.683114426,9.447107152,1.972562956,11.99780664,,,,,,
1243,1.683125316,9.447444153,1.972562956,11.99780664,,,,,,
1244,1.683147121,9.447813629,1.972562956,11.99780664,,,,,,
1245,1.683167336,9.448158759,1.972562956,11.99780664,,,,,,
1246,1.683195143,9.448490142,1.972562956,11.99780664,,,,,,
1247,1.683214133,9.448780595,1.972562956,11.99780664,,,,,,
1248,1.683268648,9.449152374,1.972562956,11.99780664,,,,,,
1249,1.683278409,9.449482266,1.972562956,11.99780664,,,,,,
1250,1.68330316,9.449900034,1.972562956,11.99780664,,,,,,
1251,1.683323525,9.45023607,1.972562956,11.99780664,,,,,,
1252,1.683344895,9.450542558,1.972562956,11.99780664,,,,,,
1253,1.683365195,9.450877246,1.972562956,11.99780664,,,,,,
1254,1.683386954,9.451149615,1.972562956,11.99780664,,,,,,
1255,1.68340769,9.451574351,1.972562956,11.99780664,,,,,,
1256,1.683428019,9.451907476,1.972562956,11.99780664,,,,,,
1257,1.683448132,9.452225223,1.972562956,11.99780664,,,,,,
1258,1.683476238,9.452533508,1.972562956,11.99780664,,,,,,
1259,1.683493071,9.452880171,1.972562956,11.99780664,,,,,,
1260,1.683517617,9.453154846,1.972562956,11.99780664,,,,,,
1261,1.683536934,9.453531429,1.972562956,11.99780664,,,,,,
1262,1.683556683,9.453852779,1.972562956,11.99780664,,,,,,
1263,1.683579704,9.454189034,1.972562956,11.99780664,,,,,,
1264,1.683597873,9.454514378,1.972562956,11.99780664,,,,,,
1265,1.683618892,9.454819011,1.972562956,11.99780664,,,,,,
1266,1.683638026,9.455156953,1.972562956,11.99780664,,,,,,
1267,1.683659262,9.455477011,1.972562956,11.99780664,,,,,,
1268,1.683679137,9.455951051,1.972562956,11.99780664,,,,,,
1269,1.683707171,9.456302075,1.972562956,11.99780664,,,,,,
1270,1.683725908,9.456618613,1.972562956,11.99780664,,,,,,
1271,1.683741001,9.456928836,1.972562956,11.99780664,,,,,,
1272,1.683802,9.457236191,1.972562956,11.99780664,,,,,,
1273,1.683821606,9.457543861,1.972562956,11.99780664,,,,,,
1274,1.683844474,9.457845445,1.972562956,11.99780664,,,,,,
1275,1.683864112,9.458138016,1.972562956,11.99780664,,,,,,
1276,1.683883316,9.458441121,1.972562956,11.99780664,,,,,,
1277,1.68391535,9.4587421,1.972562956,11.99780664,,,,,,
1278,1.683930808,9.459058229,1.972562956,11.99780664,,,,,,
1279,1.68395079,9.459345955,1.972562956,11.99780664,,,,,,
1280,1.683970151,9.459669821,1.972562956,11.99780664,,,,,,
1281,1.683991303,9.459940707,1.972562956,11.99780664,,,,,,
1282,1.68401078,9.460287151,1.972562956,11.99780664,,,,,,
1283,1.684033082,9.46057785,1.972562956,11.99780664,,,,,,
1284,1.684061175,9.460874521,1.972562956,11.99780664,,,,,,
1285,1.68408681,9.461185314,1.972562956,11.99780664,,,,,,
1286,1.684104009,9.461516683,1.972562956,11.99780664,,,,,,
1287,1.684124235,9.46179598,1.972562956,11.99780664,,,,,,
1288,1.684154138,9.462191252,1.972562956,11.99780664,,,,,,
1289,1.684174366,9.46245566,1.972562956,11.99780664,,,,,,
1290,1.684193102,9.462795048,1.972562956,11.99780664,,,,,,
1291,1.684211289,9.46307306,1.972562956,11.99780664,,,,,,
1292,1.684228371,9.463378481,1.972562956,11.99780664,,,,,,
1293,1.684250464,9.46364864,1.972562956,11.99780664,,,,,,
1294,1.684270311,9.464034757,1.972562956,11.99780664,,,,,,
1295,1.684290908,9.464304502,1.972562956,11.99780664,,,,,,
1296,1.684309921,9.464674398,1.972562956,11.99780664,,,,,,
1297,1.684333177,9.464959859,1.972562956,11.99780664,,,,,,
1298,1.684350376,9.465259148,1.972562956,11.99780664,,,,,,
1299,1.684374404,9.465534088,1.972562956,11.99780664,,,,,,
1300,1.684392661,9.465806505,1.972562956,11.99780664,,,,,,
1301,1.684411092,9.466154944,1.972562956,11.99780664,,,,,,
1302,1.684442023,9.466469755,1.972562956,11.99780664,,,,,,
1303,1.684457559,9.466790937,1.972562956,11.99780664,,,,,,
1304,1.684483892,9.467084357,1.972562956,11.99780664,,,,,,
1305,1.684502043,9.467411776,1.972562956,11.99780664,,,,,,
1306,1.684521132,9.467720957,1.972562956,11.99780664,,,,,,
1307,1.684540561,9.468026872,1.972562956,11.99780664,,,,,,
1308,1.684567778,9.468316173,1.972562956,11.99780664,,,,,,
1309,1.684614266,9.468598134,1.972562956,11.99780664,,,,,,
1310,1.684654202,9.468860086,1.972562956,11.99780664,,,,,,
1311,1.684676493,9.469214327,1.972562956,11.99780664,,,,,,
1312,1.684708912,9.46953081,1.972562956,11.99780664,,,,,,
1313,1.684757549,9.469790952,1.972562956,11.99780664,,,,,,
1314,1.684811878,9.470076603,1.972562956,11.99780664,,,,,,
1315,1.684839478,9.470343387,1.972562956,11.99780664,,,,,,
1316,1.684859998,9.47062994,1.972562956,11.99780664,,,,,,
1317,1.684879343,9.470879459,1.972562956,11.99780664,,,,,,
1318,1.684898756,9.47119963,1.972562956,11.99780664,,,,,,
1319,1.684920156,9.471480762,1.972562956,11.99780664,,,,,,
1320,1.684947103,9.471759534,1.972562956,11.99780664,,,,,,
1321,1.684969066,9.472043131,1.972562956,11.99780664,,,,,,
1322,1.684987376,9.472317089,1.972562956,11.99780664,,,,,,
1323,1.685019779,9.472601186,1.972562956,11.99780664,,,,,,
1324,1.685055749,9.472915444,1.972562956,11.99780664,,,,,,
1325,1.685072886,9.47325408,1.972562956,11.99780664,,,,,,
1326,1.685100863,9.473522984,1.972562956,11.99780664,,,,,,
1327,1.685131253,9.473799289,1.972562956,11.99780664,,,,,,
1328,1.685146954,9.474051702,1.972562956,11.99780664,,,,,,
1329,1.685169449,9.474343612,1.972562956,11.99780664,,,,,,
1330,1.685187889,9.474618678,1.972562956,11.99780664,,,,,,
1331,1.685204407,9.474889988,1.972562956,11.99780664,,,,,,
1332,1.68522352,9.475202805,1.972562956,11.99780664,,,,,,
1333,1.685238865,9.475450585,1.972562956,11.99780664,,,,,,
1334,1.685255952,9.475787144,1.972562956,11.99780664,,,,,,
1335,1.685272082,9.476065037,1.972562956,11.99780664,,,,,,
1336,1.685297184,9.476329641,1.972562956,11.99780664,,,,,,
1337,1.685321068,9.476583454,1.972562956,11.99780664,,,,,,
1338,1.685391558,9.476914283,1.972562956,11.99780664,,,,,,
1339,1.685384869,9.477225064,1.972562956,11.99780664,,,,,,
1340,1.685410016,9.477522719,1.972562956,11.99780664,,,,,,
1341,1.685435707,9.477790399,1.972562956,11.99780664,,,,,,
1342,1.68545912,9.478064863,1.972562956,11.99780664,,,,,,
1343,1.685481841,9.478341291,1.972562956,11.99780664,,,,,,
1344,1.685496695,9.478627568,1.972562956,11.99780664,,,,,,
1345,1.685510783,9.478904806,1.972562956,11.99780664,,,,,,
1346,1.685533636,9.479205195,1.972562956,11.99780664,,,,,,
1347,1.68554737,9.479503222,1.972562956,11.99780664,,,,,,
1348,1.685564213,9.479794094,1.972562956,11.99780664,,,,,,
1349,1.685579832,9.480047968,1.972562956,11.99780664,,,,,,
1350,1.68560283,9.480324353,1.972562956,11.99780664,,,,,,
1351,1.685627315,9.480603636,1.972562956,11.99780664,,,,,,
1352,1.685661216,9.480929827,1.972562956,11.99780664,,,,,,
1353,1.685681189,9.481183815,1.972562956,11.99780664,,,,,,
1354,1.685697035,9.48143285,1.972562956,11.99780664,,,,,,
1355,1.68571724,9.481718891,1.972562956,11.99780664,,,,,,
1356,1.685732801,9.482002475,1.972562956,11.99780664,,,,,,
1357,1.685753722,9.482279473,1.972562956,11.99780664,,,,,,
1358,1.685768391,9.482590662,1.972562956,11.99780664,,,,,,
1359,1.685784059,9.482857143,1.972562956,11.99780664,,,,,,
1360,1.685800978,9.483162432,1.972562956,11.99780664,,,,,,
1361,1.685816615,9.483421726,1.972562956,11.99780664,,,,,,
1362,1.685832384,9.483717135,1.972562956,11.99780664,,,,,,
1363,1.68584708,9.483990374,1.972562956,11.99780664,,,,,,
1364,1.685862805,9.484272883,1.972562956,11.99780664,,,,,,
1365,1.685878591,9.484593143,1.972562956,11.99780664,,,,,,
1366,1.685920815,9.48492517,1.972562956,11.99780664,,,,,,
1367,1.685925306,9.485194538,1.972562956,11.99780664,,,,,,
1368,1.686011232,9.485458896,1.972562956,11.99780664,,,,,,
1369,1.686092175,9.485721515,1.972562956,11.99780664,,,,,,
1370,1.686113608,9.486001152,1.972562956,11.99780664,,,,,,
1371,1.686129166,9.486283336,1.972562956,11.99780664,,,,,,
1372,1.686145878,9.486564315,1.972562956,11.99780664,,,,,,
1373,1.686164255,9.486826968,1.972562956,11.99780664,,,,,,
1374,1.686182761,9.487197638,1.972562956,11.99780664,,,,,,
1375,1.68620286,9.48746317,1.972562956,11.99780664,,,,,,
1376,1.686218657,9.487791242,1.972562956,11.99780664,,,,,,
1377,1.686236512,9.488073373,1.972562956,11.99780664,,,,,,
1378,1.686250777,9.488363996,1.972562956,11.99780664,,,,,,
1379,1.686281941,9.48860897,1.972562956,11.99780664,,,,,,
1380,1.686292947,9.488920488,1.972562956,11.99780664,,,,,,
1381,1.686308564,9.489197893,1.972562956,11.99780664,,,,,,
1382,1.686327249,9.489539432,1.972562956,11.99780664,,,,,,
1383,1.686343686,9.489844252,1.972562956,11.99780664,,,,,,
1384,1.686362747,9.490138569,1.972562956,11.99780664,,,,,,
1385,1.686377778,9.490415735,1.972562956,11.99780664,,,,,,
1386,1.68639294,9.49071522,1.972562956,11.99780664,,,,,,
1387,1.686413032,9.491006442,1.972562956,11.99780664,,,,,,
1388,1.686439919,9.491322816,1.972562956,11.99780664,,,,,,
1389,1.686448673,9.491608741,1.972562956,11.99780664,,,,,,
1390,1.686464929,9.491876647,1.972562956,11.99780664,,,,,,
1391,1.68648023,9.492136382,1.972562956,11.99780664,,,,,,
1392,1.686495556,9.492412335,1.972562956,11.99780664,,,,,,
1393,1.686510512,9.492707366,1.972562956,11.99780664,,,,,,
1394,1.686527731,9.492987351,1.972562956,11.99780664,,,,,,
1395,1.686545177,9.493236489,1.972562956,11.99780664,,,,,,
1396,1.686566051,9.493533408,1.972562956,11.99780664,,,,,,
1397,1.686582149,9.493801104,1.972562956,11.99780664,,,,,,
1398,1.686598784,9.494083948,1.972562956,11.99780664,,,,,,
1399,1.686613476,9.494372731,1.972562956,11.99780664,,,,,,
1400,1.686629323,9.494677279,1.972562956,11.99780664,,,,,,
1401,1.686648412,9.494917751,1.972562956,11.99780664,,,,,,
1402,1.686664344,9.495212014,1.972562956,11.99780664,,,,,,
1403,1.686678822,9.495488142,1.972562956,11.99780664,,,,,,
1404,1.686703221,9.495827678,1.972562956,11.99780664,,,,,,
1405,1.686721017,9.496082285,1.972562956,11.99780664,,,,,,
1406,1.686735877,9.496387735,1.972562956,11.99780664,,,,,,
1407,1.686753062,9.496629973,1.972562956,11.99780664,,,,,,
1408,1.686772662,9.496933894,1.972562956,11.99780664,,,,,,
1409,1.686786155,9.497215881,1.972562956,11.99780664,,,,,,
1410,1.686800426,9.497490881,1.972562956,11.99780664,,,,,,
1411,1.686816522,9.497769673,1.972562956,11.99780664,,,,,,
1412,1.686832002,9.498066209,1.972562956,11.99780664,,,,,,
1413,1.686846382,9.49833865,1.972562956,11.99780664,,,,,,
1414,1.686861259,9.49866851,1.972562956,11.99780664,,,,,,
1415,1.686880701,9.498934137,1.972562956,11.99780664,,,,,,
1416,1.686892437,9.499240645,1.972562956,11.99780664,,,,,,
1417,1.686907719,9.499486162,1.972562956,11.99780664,,,,,,
1418,1.686922392,9.49980404,1.972562956,11.99780664,,,,,,
1419,1.686936242,9.500074371,1.972562956,11.99780664,,,,,,
1420,1.686961256,9.500342286,1.972562956,11.99780664,,,,,,
1421,1.686978477,9.500638842,1.972562956,11.99780664,,,,,,
1422,1.686989126,9.500923709,1.972562956,11.99780664,,,,,,
1423,1.687004076,9.501167855,1.972562956,11.99780664,,,,,,
1424,1.687018172,9.501512135,1.972562956,11.99780664,,,,,,
1425,1.687032352,9.501756157,1.972562956,11.99780664,,,,,,
1426,1.687047763,9.502093428,1.972562956,11.99780664,,,,,,
1427,1.687065252,9.502332227,1.972562956,11.99780664,,,,,,
1428,1.687079471,9.502638114,1.972562956,11.99780664,,,,,,
1429,1.687102041,9.502909747,1.972562956,11.99780664,,,,,,
1430,1.687114866,9.503171453,1.972562956,11.99780664,,,,,,
1431,1.687130809,9.503462563,1.972562956,11.99780664,,,,,,
1432,1.687148901,9.503734824,1.972562956,11.99780664,,,,,,
1433,1.687164886,9.50400691,1.972562956,11.99780664,,,,,,
1434,1.687179007,9.50429597,1.972562956,11.99780664,,,,,,
1435,1.687206686,9.504574626,1.972562956,11.99780664,,,,,,
1436,1.687214955,9.504888115,1.972562956,11.99780664,,,,,,
1437,1.687229094,9.505163021,1.972562956,11.99780664,,,,,,
1438,1.687245279,9.505409795,1.972562956,11.99780664,,,,,,
1439,1.68725835,9.5057182,1.972562956,11.99780664,,,,,,
1440,1.687272953,9.505968186,1.972562956,11.99780664,,,,,,
1441,1.687288103,9.506286023,1.972562956,11.99780664,,,,,,
1442,1.687302042,9.506532438,1.972562956,11.99780664,,,,,,
1443,1.687315856,9.506841262,1.972562956,11.99780664,,,,,,
1444,1.687330094,9.50714568,1.972562956,11.99780664,,,,,,
1445,1.687343972,9.507447132,1.972562956,11.99780664,,,,,,
1446,1.687358635,9.507721493,1.972562956,11.99780664,,,,,,
1447,1.687372542,9.50804887,1.972562956,11.99780664,,,,,,
1448,1.687392991,9.508334893,1.972562956,11.99780664,,,,,,
1449,1.687405228,9.508619927,1.972562956,11.99780664,,,,,,
1450,1.687418432,9.508905556,1.972562956,11.99780664,,,,,,
1451,1.687433383,9.509193674,1.972562956,11.99780664,,,,,,
1452,1.687449225,9.509488635,1.972562956,11.99780664,,,,,,
1453,1.687463825,9.509808419,1.972562956,11.99780664,,,,,,
1454,1.687476957,9.510128401,1.972562956,11.99780664,,,,,,
1455,1.687490697,9.510433924,1.972562956,11.99780664,,,,,,
1456,1.687508379,9.510711609,1.972562956,11.99780664,,,,,,
1457,1.687521321,9.510989351,1.972562956,11.99780664,,,,,,
1458,1.687537249,9.511298294,1.972562956,11.99780664,,,,,,
1459,1.68755016,9.511582096,1.972562956,11.99780664,,,,,,
1460,1.687564959,9.511884318,1.972562956,11.99780664,,,,,,
1461,1.687579374,9.512139003,1.972562956,11.99780664,,,,,,
1462,1.687592634,9.512441312,1.972562956,11.99780664,,,,,,
1463,1.687606451,9.512708515,1.972562956,11.99780664,,,,,,
1464,1.687624343,9.513013781,1.972562956,11.99780664,,,,,,
1465,1.687641423,9.513289628,1.972562956,11.99780664,,,,,,
1466,1.687654324,9.513577057,1.972562956,11.99780664,,,,,,
1467,1.687668944,9.513856272,1.972562956,11.99780664,,,,,,
1468,1.687682535,9.514143815,1.972562956,11.99780664,,,,,,
1469,1.687697917,9.514461713,1.972562956,11.99780664,,,,,,
1470,1.68771063,9.514761132,1.972562956,11.99780664,,,,,,
1471,1.687723226,9.515029928,1.972562956,11.99780664,,,,,,
1472,1.687756216,9.515383148,1.972562956,11.99780664,,,,,,
1473,1.687770286,9.51566271,1.972562956,11.99780664,,,,,,
1474,1.687784631,9.515982774,1.972562956,11.99780664,,,,,,
1475,1.687797353,9.516272005,1.972562956,11.99780664,,,,,,
1476,1.687807703,9.516581759,1.972562956,11.99780664,,,,,,
1477,1.687888048,9.516864477,1.972562956,11.99780664,,,,,,
1478,1.687903497,9.517149,1.972562956,11.99780664,,,,,,
1479,1.687918726,9.517446631,1.972562956,11.99780664,,,,,,
1480,1.687936452,9.51772217,1.972562956,11.99780664,,,,,,
1481,1.687951121,9.517981364,1.972562956,11.99780664,,,,,,
1482,1.687964421,9.518314548,1.972562956,11.99780664,,,,,,
1483,1.687978051,9.518559595,1.972562956,11.99780664,,,,,,
1484,1.687995206,9.518889136,1.972562956,11.99780664,,,,,,
1485,1.688007398,9.519146183,1.972562956,11.99780664,,,,,,
1486,1.688022196,9.519468991,1.972562956,11.99780664,,,,,,
1487,1.688035291,9.519735453,1.972562956,11.99780664,,,,,,
1488,1.688047718,9.520064907,1.972562956,11.99780664,,,,,,
1489,1.68806223,9.520338111,1.972562956,11.99780664,,,,,,
1490,1.68807468,9.520666482,1.972562956,11.99780664,,,,,,
1491,1.688087247,9.520914029,1.972562956,11.99780664,,,,,,
1492,1.688099861,9.52123094,1.972562956,11.99780664,,,,,,
1493,1.68811282,9.521511639,1.972562956,11.99780664,,,,,,
1494,1.688127865,9.521811232,1.972562956,11.99780664,,,,,,
1495,1.688140543,9.522091989,1.972562956,11.99780664,,,,,,
1496,1.688153208,9.522411147,1.972562956,11.99780664,,,,,,
1497,1.688165914,9.522687795,1.972562956,11.99780664,,,,,,
1498,1.688178697,9.523006436,1.972562956,11.99780664,,,,,,
1499,1.688191329,9.52327172,1.972562956,11.99780664,,,,,,
1500,1.688204421,9.523590726,1.972562956,11.99780664,,,,,,
,1.688228063,9.523877283,1.972562956,11.99780664,,,,,,
,1.688309549,9.524198727,1.972562956,11.99780664,,,,,,
,1.688312154,9.524458021,1.972562956,11.99780664,,,,,,
,1.688324624,9.524775161,1.972562956,11.99780664,,,,,,
,1.688338132,9.525088285,1.972562956,11.99780664,,,,,,
,1.68835009,9.525367244,1.972562956,11.99780664,,,,,,
,1.688363126,9.525638436,1.972562956,11.99780664,,,,,,
,1.688375337,9.525978296,1.972562956,11.99780664,,,,,,
,1.688388646,9.526258702,1.972562956,11.99780664,,,,,,
,1.688402306,9.52657651,1.972562956,11.99780664,,,,,,
,1.688414374,9.526857467,1.972562956,11.99780664,,,,,,
,1.688426618,9.527163362,1.972562956,11.99780664,,,,,,
,1.688439317,9.52745411,1.972562956,11.99780664,,,,,,
,1.688451906,9.527754201,1.972562956,11.99780664,,,,,,
,1.68846459,9.528061609,1.972562956,11.99780664,,,,,,
,1.68847703,9.528363552,1.972562956,11.99780664,,,,,,
,1.68848998,9.528664846,1.972562956,11.99780664,,,,,,
,1.688502561,9.528946086,1.972562956,11.99780664,,,,,,
,1.688521344,9.529293664,1.972562956,11.99780664,,,,,,
,1.688531036,9.52959613,1.972562956,11.99780664,,,,,,
,1.688542488,9.529904464,1.972562956,11.99780664,,,,,,
,1.688554874,9.530205758,1.972562956,11.99780664,,,,,,
,1.688570505,9.530514781,1.972562956,11.99780664,,,,,,
,1.688581792,9.530807356,1.972562956,11.99780664,,,,,,
,1.688593895,9.531132339,1.972562956,11.99780664,,,,,,
,1.68860597,9.531427567,1.972562956,11.99780664,,,,,,
,1.688624453,9.531747184,1.972562956,11.99780664,,,,,,
,1.688633145,9.53206943,1.972562956,11.99780664,,,,,,
,1.688645645,9.532377565,1.972562956,11.99780664,,,,,,
,1.688657617,9.532703849,1.972562956,11.99780664,,,,,,
,1.688675362,9.532991108,1.972562956,11.99780664,,,,,,
,1.688684815,9.53332392,1.972562956,11.99780664,,,,,,
,1.688696632,9.533650041,1.972562956,11.99780664,,,,,,
,1.688708801,9.533921792,1.972562956,11.99780664,,,,,,
,1.688720886,9.53426794,1.972562956,11.99780664,,,,,,
,1.688732578,9.534525328,1.972562956,11.99780664,,,,,,
,1.688744896,9.534899207,1.972562956,11.99780664,,,,,,
,1.688756774,9.535168056,1.972562956,11.99780664,,,,,,
,1.688768796,9.535554628,1.972562956,11.99780664,,,,,,
,1.688780857,9.535832008,1.972562956,11.99780664,,,,,,
,1.688792944,9.536191148,1.972562956,11.99780664,,,,,,
,1.688804859,9.536499364,1.972562956,11.99780664,,,,,,
,1.688816846,9.536837904,1.972562956,11.99780664,,,,,,
,1.688829093,9.537131325,1.972562956,11.99780664,,,,,,
,1.688841623,9.537467031,1.972562956,11.99780664,,,,,,
,1.688855336,9.537779196,1.972562956,11.99780664,,,,,,
,1.688866629,9.538115977,1.972562956,11.99780664,,,,,,
,1.688878558,9.5384427,1.972562956,11.99780664,,,,,,
,1.688890436,9.53877315,1.972562956,11.99780664,,,,,,
,1.688902301,9.539092556,1.972562956,11.99780664,,,,,,
,1.688914161,9.539415361,1.972562956,11.99780664,,,,,,
,1.688926617,9.539768134,1.972562956,11.99780664,,,,,,
,1.688939919,9.540108474,1.972562956,11.99780664,,,,,,
,1.688950645,9.540442744,1.972562956,11.99780664,,,,,,
,1.688963867,9.540781588,1.972562956,11.99780664,,,,,,
,1.688974481,9.541084174,1.972562956,11.99780664,,,,,,
,1.688986218,9.541451814,1.972562956,11.99780664,,,,,,
,1.688998683,9.541741323,1.972562956,11.99780664,,,,,,
,1.689010548,9.542119135,1.972562956,11.99780664,,,,,,
,1.689025706,9.542398308,1.972562956,11.99780664,,,,,,
,1.689045374,9.542796504,1.972562956,11.99780664,,,,,,
,1.689067759,9.543074699,1.972562956,11.99780664,,,,,,
,1.689079696,9.543444897,1.972562956,11.99780664,,,,,,
,1.689090718,9.543731704,1.972562956,11.99780664,,,,,,
,1.689102169,9.544105966,1.972562956,11.99780664,,,,,,
,1.689114968,9.544381296,1.972562956,11.99780664,,,,,,
,1.689125763,9.544766376,1.972562956,11.99780664,,,,,,
,1.689137292,9.545053396,1.972562956,11.99780664,,,,,,
,1.689149002,9.545448412,1.972562956,11.99780664,,,,,,
,1.689160395,9.545745379,1.972562956,11.99780664,,,,,,
,1.689172763,9.546121309,1.972562956,11.99780664,,,,,,
,1.689187189,9.546413061,1.972562956,11.99780664,,,,,,
,1.689199015,9.546823823,1.972562956,11.99780664,,,,,,
,1.689209203,9.547119778,1.972562956,11.99780664,,,,,,
,1.689220498,9.547502093,1.972562956,11.99780664,,,,,,
,1.689232046,9.547790053,1.972562956,11.99780664,,,,,,
,1.689243232,9.548181535,1.972562956,11.99780664,,,,,,
,1.689254631,9.548474626,1.972562956,11.99780664,,,,,,
,1.689266002,9.548863976,1.972562956,11.99780664,,,,,,
,1.689277445,9.549208181,1.972562956,11.99780664,,,,,,
,1.689290205,9.549578905,1.972562956,11.99780664,,,,,,
,1.689301769,9.550047085,1.972562956,11.99780664,,,,,,
,1.689312894,9.550875412,1.972562956,11.99780664,,,,,,
,1.689324318,9.552217806,1.972562956,11.99780664,,,,,,
,1.689335651,9.553487613,1.972562956,11.99780664,,,,,,
,1.689347321,9.554854638,1.972562956,11.99780664,,,,,,
,1.689358882,9.557268808,1.972562956,11.99780664,,,,,,
,1.689370171,9.557894164,1.972562956,11.99780664,,,,,,
,1.689381359,9.558577988,1.972562956,11.99780664,,,,,,
,1.689393097,9.558890955,1.972562956,11.99780664,,,,,,
,1.689404382,9.559203972,1.972562956,11.99780664,,,,,,
,1.689415422,9.559498971,1.972562956,11.99780664,,,,,,
,1.689426802,9.559799608,1.972562956,11.99780664,,,,,,
,1.689438073,9.560088865,1.972562956,11.99780664,,,,,,
,1.689449376,9.560382153,1.972562956,11.99780664,,,,,,
,1.689461143,9.560681159,1.972562956,11.99780664,,,,,,
,1.689476621,9.560992056,1.972562956,11.99780664,,,,,,
,1.689485228,9.561282157,1.972562956,11.99780664,,,,,,
,1.689496359,9.56156113,1.972562956,11.99780664,,,,,,
,1.689507462,9.561874084,1.972562956,11.99780664,,,,,,
,1.68951884,9.562145891,1.972562956,11.99780664,,,,,,
,1.689530077,9.56242539,1.972562956,11.99780664,,,,,,
,1.689541656,9.562711354,1.972562956,11.99780664,,,,,,
,1.689554886,9.562976736,1.972562956,11.99780664,,,,,,
,1.68956637,9.563273366,1.972562956,11.99780664,,,,,,
,1.689577525,9.563554754,1.972562956,11.99780664,,,,,,
,1.689588434,9.563840919,1.972562956,11.99780664,,,,,,
,1.689599322,9.564110152,1.972562956,11.99780664,,,,,,
,1.689611484,9.56440052,1.972562956,11.99780664,,,,,,
,1.689621949,9.564655918,1.972562956,11.99780664,,,,,,
,1.689632825,9.564967629,1.972562956,11.99780664,,,,,,
,1.689643881,9.565229904,1.972562956,11.99780664,,,,,,
,1.689658512,9.565516372,1.972562956,11.99780664,,,,,,
,1.689667172,9.565806703,1.972562956,11.99780664,,,,,,
,1.689678549,9.56607186,1.972562956,11.99780664,,,,,,
,1.68968993,9.566376422,1.972562956,11.99780664,,,,,,
,1.689700321,9.566636377,1.972562956,11.99780664,,,,,,
,1.689712605,9.566913836,1.972562956,11.99780664,,,,,,
,1.689723693,9.567186752,1.972562956,11.99780664,,,,,,
,1.689734812,9.567449121,1.972562956,11.99780664,,,,,,
,1.689745902,9.56772638,1.972562956,11.99780664,,,,,,
,1.689756799,9.568008306,1.972562956,11.99780664,,,,,,
,1.689769513,9.568284956,1.972562956,11.99780664,,,,,,
,1.689779655,9.568551532,1.972562956,11.99780664,,,,,,
,1.68979068,9.568816461,1.972562956,11.99780664,,,,,,
,1.689802014,9.569081575,1.972562956,11.99780664,,,,,,
,1.689813451,9.569350943,1.972562956,11.99780664,,,,,,
,1.689824332,9.56963764,1.972562956,11.99780664,,,,,,
,1.689835246,9.569892095,1.972562956,11.99780664,,,,,,
,1.689846301,9.570149413,1.972562956,11.99780664,,,,,,
,1.689875541,9.570441882,1.972562956,11.99780664,,,,,,
,1.68993705,9.570700229,1.972562956,11.99780664,,,,,,
,1.689951224,9.570957795,1.972562956,11.99780664,,,,,,
,1.689963285,9.571215091,1.972562956,11.99780664,,,,,,
,1.689974464,9.571483586,1.972562956,11.99780664,,,,,,
,1.689985528,9.571751364,1.972562956,11.99780664,,,,,,
,1.689997865,9.572010818,1.972562956,11.99780664,,,,,,
,1.690008176,9.57227147,1.972562956,11.99780664,,,,,,
,1.690019741,9.572519811,1.972562956,11.99780664,,,,,,
,1.69003062,9.572800758,1.972562956,11.99780664,,,,,,
,1.690045377,9.573049988,1.972562956,11.99780664,,,,,,
,1.69005439,9.573307397,1.972562956,11.99780664,,,,,,
,1.690065953,9.573564323,1.972562956,11.99780664,,,,,,
,1.690077009,9.573810467,1.972562956,11.99780664,,,,,,
,1.690088556,9.574045966,1.972562956,11.99780664,,,,,,
,1.690099226,9.574302415,1.972562956,11.99780664,,,,,,
,1.690114296,9.57454236,1.972562956,11.99780664,,,,,,
,1.690125838,9.574778338,1.972562956,11.99780664,,,,,,
,1.690136423,9.5750672,1.972562956,11.99780664,,,,,,
,1.690147255,9.575299869,1.972562956,11.99780664,,,,,,
,1.690158048,9.575551851,1.972562956,11.99780664,,,,,,
,1.690168453,9.57580445,1.972562956,11.99780664,,,,,,
,1.690179046,9.576047039,1.972562956,11.99780664,,,,,,
,1.690190015,9.57629064,1.972562956,11.99780664,,,,,,
,1.690199959,9.576528478,1.972562956,11.99780664,,,,,,
,1.690215965,9.576768592,1.972562956,11.99780664,,,,,,
,1.690223935,9.57699839,1.972562956,11.99780664,,,,,,
,1.690234337,9.577247548,1.972562956,11.99780664,,,,,,
,1.690245423,9.577463453,1.972562956,11.99780664,,,,,,
,1.690254913,9.57772731,1.972562956,11.99780664,,,,,,
,1.690265322,9.577971203,1.972562956,11.99780664,,,,,,
,1.690275804,9.578212397,1.972562956,11.99780664,,,,,,
,1.690285824,9.578450344,1.972562956,11.99780664,,,,,,
,1.690296015,9.57868633,1.972562956,11.99780664,,,,,,
,1.690307817,9.578945449,1.972562956,11.99780664,,,,,,
,1.690317736,9.57916243,1.972562956,11.99780664,,,,,,
,1.690328889,9.579416487,1.972562956,11.99780664,,,,,,
,1.690338305,9.579649922,1.972562956,11.99780664,,,,,,
,1.690348463,9.579880752,1.972562956,11.99780664,,,,,,
,1.690359832,9.580106165,1.972562956,11.99780664,,,,,,
,1.690369194,9.580336969,1.972562956,11.99780664,,,,,,
,1.690378625,9.580567223,1.972562956,11.99780664,,,,,,
,1.690388164,9.580799578,1.972562956,11.99780664,,,,,,
,1.690398584,9.58103272,1.972562956,11.99780664,,,,,,
,1.690408078,9.581248819,1.972562956,11.99780664,,,,,,
,1.690417603,9.581521236,1.972562956,11.99780664,,,,,,
,1.690428044,9.58174241,1.972562956,11.99780664,,,,,,
,1.690440015,9.58196231,1.972562956,11.99780664,,,,,,
,1.690449161,9.582183727,1.972562956,11.99780664,,,,,,
,1.690458552,9.582423931,1.972562956,11.99780664,,,,,,
,1.690467989,9.582674551,1.972562956,11.99780664,,,,,,
,1.690477522,9.582887689,1.972562956,11.99780664,,,,,,
,1.690487959,9.583128718,1.972562956,11.99780664,,,,,,
,1.690498542,9.58336049,1.972562956,11.99780664,,,,,,
,1.690507118,9.583594686,1.972562956,11.99780664,,,,,,
,1.690516464,9.583835939,1.972562956,11.99780664,,,,,,
,1.690526176,9.584056262,1.972562956,11.99780664,,,,,,
,1.690537436,9.58429757,1.972562956,11.99780664,,,,,,
,1.690547072,9.584513311,1.972562956,11.99780664,,,,,,
,1.690556662,9.584794745,1.972562956,11.99780664,,,,,,
,1.690565746,9.585129183,1.972562956,11.99780664,,,,,,
,1.690582652,9.586031804,1.972562956,11.99780664,,,,,,
,1.690590031,9.586650076,1.972562956,11.99780664,,,,,,
,1.690601978,9.587144353,1.972562956,11.99780664,,,,,,
,1.6906298,9.587374381,1.972562956,11.99780664,,,,,,
,1.690639217,9.587584807,1.972562956,11.99780664,,,,,,
,1.690649121,9.587797811,1.972562956,11.99780664,,,,,,
,1.690658152,9.588021057,1.972562956,11.99780664,,,,,,
,1.690667819,9.588285354,1.972562956,11.99780664,,,,,,
,1.690677341,9.588514013,1.972562956,11.99780664,,,,,,
,1.690686798,9.588734975,1.972562956,11.99780664,,,,,,
,1.690695759,9.588960886,1.972562956,11.99780664,,,,,,
,1.690704962,9.589171792,1.972562956,11.99780664,,,,,,
,1.690714177,9.589392965,1.972562956,11.99780664,,,,,,
,1.690723403,9.589623206,1.972562956,11.99780664,,,,,,
,1.690741677,9.589831126,1.972562956,11.99780664,,,,,,
,1.690748423,9.590057454,1.972562956,11.99780664,,,,,,
,1.690778804,9.590254779,1.972562956,11.99780664,,,,,,
,1.690778767,9.590516646,1.972562956,11.99780664,,,,,,
,1.690788376,9.59073263,1.972562956,11.99780664,,,,,,
,1.690798757,9.590925595,1.972562956,11.99780664,,,,,,
,1.690807933,9.59116137,1.972562956,11.99780664,,,,,,
,1.690818701,9.591387623,1.972562956,11.99780664,,,,,,
,1.690830492,9.591606322,1.972562956,11.99780664,,,,,,
,1.690838226,9.591830711,1.972562956,11.99780664,,,,,,
,1.690847485,9.592081941,1.972562956,11.99780664,,,,,,
,1.69085601,9.592305651,1.972562956,11.99780664,,,,,,
,1.690865054,9.592539472,1.972562956,11.99780664,,,,,,
,1.690876476,9.592776591,1.972562956,11.99780664,,,,,,
,1.690883696,9.593004722,1.972562956,11.99780664,,,,,,
,1.690892372,9.593237768,1.972562956,11.99780664,,,,,,
,1.690901118,9.59346222,1.972562956,11.99780664,,,,,,
,1.69091002,9.593665031,1.972562956,11.99780664,,,,,,
,1.690918634,9.593894656,1.972562956,11.99780664,,,,,,
,1.690927391,9.594097347,1.972562956,11.99780664,,,,,,
,1.690938124,9.594306085,1.972562956,11.99780664,,,,,,
,1.690945833,9.594519561,1.972562956,11.99780664,,,,,,
,1.690957958,9.594723828,1.972562956,11.99780664,,,,,,
,1.690964922,9.594898228,1.972562956,11.99780664,,,,,,
,1.690973866,9.595108905,1.972562956,11.99780664,,,,,,
,1.690982655,9.595304081,1.972562956,11.99780664,,,,,,
,1.690991307,9.595542926,1.972562956,11.99780664,,,,,,
,1.69099995,9.595743738,1.972562956,11.99780664,,,,,,
,1.691008692,9.595959324,1.972562956,11.99780664,,,,,,
,1.691017295,9.596183042,1.972562956,11.99780664,,,,,,
,1.691026164,9.596393163,1.972562956,11.99780664,,,,,,
,1.69103909,9.596608018,1.972562956,11.99780664,,,,,,
,1.691046164,9.596796253,1.972562956,11.99780664,,,,,,
,1.691055924,9.597024556,1.972562956,11.99780664,,,,,,
,1.691064713,9.597221657,1.972562956,11.99780664,,,,,,
,1.691073659,9.597410581,1.972562956,11.99780664,,,,,,
,1.691082891,9.597610253,1.972562956,11.99780664,,,,,,
,1.691089826,9.597805916,1.972562956,11.99780664,,,,,,
,1.691135357,9.598001044,1.972562956,11.99780664,,,,,,
,1.691147936,9.598206067,1.972562956,11.99780664,,,,,,
,1.691156167,9.598397246,1.972562956,11.99780664,,,,,,
,1.691164461,9.5985802,1.972562956,11.99780664,,,,,,
,1.691172772,9.598762234,1.972562956,11.99780664,,,,,,
,1.691181111,9.598947017,1.972562956,11.99780664,,,,,,
,1.691189353,9.599143319,1.972562956,11.99780664,,,,,,
,1.691197652,9.59933606,1.972562956,11.99780664,,,,,,
,1.691206098,9.599532165,1.972562956,11.99780664,,,,,,
,1.691214246,9.599728308,1.972562956,11.99780664,,,,,,
,1.691222522,9.599922898,1.972562956,11.99780664,,,,,,
,1.691230811,9.600120976,1.972562956,11.99780664,,,,,,
,1.691239125,9.600414003,1.972562956,11.99780664,,,,,,
,1.691247631,9.600624453,1.972562956,11.99780664,,,,,,
,1.691256157,9.600772697,1.972562956,11.99780664,,,,,,
,1.691264317,9.600987485,1.972562956,11.99780664,,,,,,
,1.691274436,9.601169262,1.972562956,11.99780664,,,,,,
,1.69128162,9.601384924,1.972562956,11.99780664,,,,,,
,1.691289861,9.60156523,1.972562956,11.99780664,,,,,,
,1.691298891,9.601754803,1.972562956,11.99780664,,,,,,
,1.691306599,9.601962161,1.972562956,11.99780664,,,,,,
,1.691314792,9.602182036,1.972562956,11.99780664,,,,,,
,1.691322869,9.602342553,1.972562956,11.99780664,,,,,,
,1.691331022,9.602547142,1.972562956,11.99780664,,,,,,
,1.691339228,9.60272207,1.972562956,11.99780664,,,,,,
,1.691347369,9.602916587,1.972562956,11.99780664,,,,,,
,1.691355692,9.603109635,1.972562956,11.99780664,,,,,,
,1.691364648,9.603302682,1.972562956,11.99780664,,,,,,
,1.691372375,9.603466799,1.972562956,11.99780664,,,,,,
,1.691380518,9.603671958,1.972562956,11.99780664,,,,,,
,1.691389472,9.603846945,1.972562956,11.99780664,,,,,,
,1.691397258,9.604037022,1.972562956,11.99780664,,,,,,
,1.691405728,9.604215596,1.972562956,11.99780664,,,,,,
,1.691413444,9.604422853,1.972562956,11.99780664,,,,,,
,1.691424238,9.604603749,1.972562956,11.99780664,,,,,,
,1.69143224,9.604783883,1.972562956,11.99780664,,,,,,
,1.691440843,9.605093763,1.972562956,11.99780664,,,,,,
,1.691448931,9.605387373,1.972562956,11.99780664,,,,,,
,1.691457071,9.605587911,1.972562956,11.99780664,,,,,,
,1.691464898,9.605801046,1.972562956,11.99780664,,,,,,
,1.691472924,9.605985868,1.972562956,11.99780664,,,,,,
,1.69148115,9.606151969,1.972562956,11.99780664,,,,,,
,1.69148903,9.606335725,1.972562956,11.99780664,,,,,,
,1.69149701,9.606516554,1.972562956,11.99780664,,,,,,
,1.69150508,9.606700326,1.972562956,11.99780664,,,,,,
,1.69151475,9.60688322,1.972562956,11.99780664,,,,,,
,1.691521939,9.607035045,1.972562956,11.99780664,,,,,,
,1.691529937,9.607217381,1.972562956,11.99780664,,,,,,
,1.691538165,9.607395941,1.972562956,11.99780664,,,,,,
,1.691547961,9.607581058,1.972562956,11.99780664,,,,,,
,1.691556042,9.607757372,1.972562956,11.99780664,,,,,,
,1.691563698,9.607920387,1.972562956,11.99780664,,,,,,
,1.691571692,9.608103038,1.972562956,11.99780664,,,,,,
,1.691579711,9.60827694,1.972562956,11.99780664,,,,,,
,1.69158777,9.608438,1.972562956,11.99780664,,,,,,
,1.691595737,9.608610296,1.972562956,11.99780664,,,,,,
,1.691603632,9.608779394,1.972562956,11.99780664,,,,,,


==> runtime.csv <==
M,MM1,MM2,PG1,PG2
25,13.69,9.79,0.11,0.19
100,87.12,23.76,0.24,0.26
225,287.47,80.66,0.33,0.36
400,1035.99,333.76,0.77,0.96

